Database Learning: Toward a Database that Becomes Smarter Every Time

In today's databases, previous query answers rarely benefit answering future queries. For the first time, to the best of our knowledge, we change this paradigm in an approximate query processing (AQP) context. We make the following observation: the answer to each query reveals some degree of knowledge about the answer to another query because their answers stem from the same underlying distribution that has produced the entire dataset. Exploiting and refining this knowledge should allow us to answer queries more analytically, rather than by reading enormous amounts of raw data. Also, processing more queries should continuously enhance our knowledge of the underlying distribution, and hence lead to increasingly faster response times for future queries. We call this novel idea---learning from past query answers---Database Learning. We exploit the principle of maximum entropy to produce answers, which are in expectation guaranteed to be more accurate than existing sample-based approximations. Empowered by this idea, we build a query engine on top of Spark SQL, called Verdict. We conduct extensive experiments on real-world query traces from a large customer of a major database vendor. Our results demonstrate that Verdict supports 73.7% of these queries, speeding them up by up to 23.0x for the same accuracy level compared to existing AQP systems.

==> data/cov_analysis.csv <==
x	y1	y2	y3	y4
0.05	0.06824216774	0.06434476472	0.06092709118	0.05430951099
0.1	0.04657890065	0.08569711187	0.09276381726	0.0921985844
0.15	0.1354001389	0.1107631351	0.1206958761	0.03484626007
0.2	0.1332938826	0.1727170305	0.1852530341	0.1576431959
0.25	0.2753184624	0.2684421383	0.247515588	0.3038786761
0.3	0.221817924	0.2881493789	0.295557066	0.3003124766
0.35	0.2922404979	0.3774288142	0.4082591082	0.4038371546
0.4	0.2752166984	0.2998455858	0.3277047054	0.3669350766
0.45	0.5089874295	0.4026706407	0.49995953	0.5168945502
0.5	0.3953250707	0.449578375	0.48144787	0.5004843214
0.55	0.4298726494	0.4968366073	0.6381410067	0.4831097137
0.6	0.5889793275	0.6541249269	0.701685777	0.7095527851
0.65	0.4342078737	0.4408042742	0.4766790448	0.4672278559
0.7	0.6150131421	0.5269979092	0.5909322492	0.6308598652
0.75	0.5039338999	0.5310057496	0.5816645948	0.6023228572
0.8	0.6259460142	0.6023664841	0.6409782572	0.6432677136
0.85	0.7072677598	0.7001188875	0.8418339213	0.854458534
0.9	0.7238358823	0.7822909727	0.9256003034	1.018781098
0.95	1.170840482	0.8999723519	1.13567549	1.061636167
1	0.6518050175	0.7413728131	0.7715845469	0.7974090028
0.05	0.1289098821	0.06094582826	0.04366852259	0.04650513952
0.1	0.06073254605	0.07832744271	0.09812942376	0.09098432164
0.15	0.1699802662	0.1023003267	0.1219839233	0.1290639819
0.2	0.2296876674	0.1788301408	0.1913990632	0.01566587576
0.25	0.2250632055	0.2325551159	0.2545259862	0.2576393106
0.3	0.2180112542	0.2451694845	0.2686584954	0.2867210783
0.35	0.2547878061	0.3112608895	0.32787187	0.3300180397
0.4	0.2945843479	0.3276577145	0.367092302	0.4141685265
0.45	0.4326074202	0.4750684207	0.47340376	0.5630628714
0.5	0.543255653	0.4066572707	0.4169893941	0.3914913338
0.55	0.5837656005	0.5386339603	0.4802378799	0.5535866151
0.6	0.4364236166	0.4528266368	0.5099946981	0.5309925702
0.65	0.3047782001	0.4109085739	0.4310321116	0.4504056186
0.7	0.5762789905	0.5688021737	0.5754017193	0.6372578604
0.75	0.6134702028	0.5721038016	0.6781636632	0.6852703307
0.8	0.6115483184	0.596221038	0.6377729145	0.6010153387
0.85	0.6203807461	0.6843350803	0.7409729553	0.8268841901
0.9	0.7829666768	0.7148214198	0.8887770754	0.8592368224
0.95	0.5883575221	0.7522445341	0.8114034047	1.070548331
1	0.8824018157	0.9739662091	1.086276484	0.798192614


==> data/intro_figure_data1.txt <==
x	a	b	g	c
0.005	2.6641	3.5657	4.1606	2.1776
0.015	2.6641	3.6634	4.1644	2.1776
0.025	2.664	3.761	4.1628	2.1776
0.035	2.664	3.8539	4.1587	2.1776
0.045	2.6639	3.9373	4.1476	2.1776
0.055	2.6638	4.0065	4.1341	2.1776
0.065	2.6637	4.0569	4.1177	2.1776
0.075	2.6636	4.0844	4.0867	2.1776
0.085	2.6633	4.0858	4.0444	2.1776
0.095	2.6631	4.059	3.9875	2.1776
0.105	2.6627	4.0035	3.9206	2.1776
0.115	2.6622	3.9198	3.8327	2.1776
0.125	2.6616	3.8103	3.7348	2.1776
0.135	2.6608	3.6783	3.6332	2.1776
0.145	2.6598	3.5281	3.5178	2.1776
0.155	2.6586	3.3647	3.4046	2.1776
0.165	2.6572	3.1934	3.2675	2.1776
0.175	2.6554	3.0193	3.138	2.1776
0.185	2.6533	2.8471	3.0005	2.1776
0.195	2.6506	2.6674	2.8451	2.1776
0.205	2.6481	2.5234	2.6916	2.1776
0.215	2.6449	2.3774	2.5668	2.1776
0.225	2.6415	2.2445	2.4242	2.1776
0.235	2.6379	2.1257	2.3033	2.1776
0.245	2.6341	2.0219	2.2094	2.1776
0.255	2.6304	1.9337	2.1238	2.1776
0.265	2.6269	1.8618	2.0555	2.1776
0.275	2.6241	1.8071	1.9886	2.1776
0.285	2.6222	1.7704	1.9518	2.1776
0.295	2.6217	1.753	1.9234	2.1776
0.305	2.6231	1.7556	1.9082	2.1776
0.315	2.627	1.7789	1.9202	2.1776
0.325	2.634	1.8229	1.945	2.1776
0.335	2.645	1.8869	1.9844	2.1776
0.345	2.6605	1.9692	2.0373	2.1776
0.355	2.6813	2.0675	2.1092	2.1776
0.365	2.708	2.1784	2.1918	2.1776
0.375	2.7413	2.2982	2.2822	2.1776
0.385	2.7815	2.423	2.4049	2.1776
0.395	2.8223	2.5321	2.5047	2.1776
0.405	2.8836	2.6723	2.6173	2.1776
0.415	2.9452	2.7912	2.7239	2.1776
0.425	3.0132	2.9038	2.8446	2.1776
0.435	3.0867	3.0097	2.9634	2.1776
0.445	3.1644	3.1094	3.0689	2.1776
0.455	3.2447	3.2037	3.1651	2.1776
0.465	3.3257	3.2938	3.2729	2.1776
0.475	3.4052	3.3805	3.3575	2.1776
0.485	3.4808	3.4638	3.4363	2.1776
0.495	3.5499	3.5429	3.5069	2.1776
0.505	3.6101	3.6156	3.5516	2.1776
0.515	3.6588	3.6788	3.5807	2.1776
0.525	3.6938	3.7285	3.5963	2.1776
0.535	3.7133	3.7603	3.6023	2.1776
0.545	3.7156	3.7704	3.5814	2.1776
0.555	3.6998	3.7556	3.5561	2.1776
0.565	3.6656	3.7143	3.5121	2.1779
0.575	3.6132	3.6466	3.4531	2.1786
0.585	3.5436	3.5547	3.394	2.1808
0.595	3.4495	3.4314	3.3109	2.1863
0.605	3.3588	3.3154	3.223	2.1981
0.615	3.2484	3.1796	3.1176	2.2206
0.625	3.1296	3.0415	3.0146	2.2578
0.635	3.0056	2.9068	2.9035	2.3106
0.645	2.8796	2.7804	2.8101	2.3737
0.655	2.7545	2.6654	2.7127	2.4347
0.665	2.6334	2.5631	2.6136	2.4765
0.675	2.5186	2.4733	2.5216	2.4843
0.685	2.4125	2.3944	2.4308	2.4516
0.695	2.3164	2.3237	2.3531	2.3835
0.705	2.2316	2.2584	2.2771	2.2935
0.715	2.1585	2.1958	2.2133	2.197
0.725	2.097	2.1337	2.1496	2.1063
0.735	2.0469	2.0711	2.0911	2.0298
0.745	2.0071	2.0082	2.0511	1.9742
0.755	1.9767	1.9461	2.0098	1.9447
0.765	1.9544	1.887	1.9843	1.9444
0.775	1.9387	1.8334	1.9602	1.9706
0.785	1.9285	1.7884	1.9443	2.0141
0.795	1.9224	1.7548	1.9333	2.0629
0.805	1.9199	1.7375	1.9315	2.1063
0.815	1.919	1.7297	1.9274	2.1382
0.825	1.9202	1.7406	1.929	2.1584
0.835	1.9229	1.767	1.9239	2.1693
0.845	1.927	1.8079	1.9302	2.1744
0.855	1.9326	1.8617	1.9335	2.1765
0.865	1.9399	1.9259	1.9375	2.1772
0.875	1.9491	1.9982	1.935	2.1775
0.885	1.9607	2.0759	1.9306	2.1775
0.895	1.975	2.1564	1.9267	2.1776
0.905	1.9923	2.2373	1.921	2.1776
0.915	2.0126	2.3168	1.9067	2.1776
0.925	2.0362	2.3931	1.8926	2.1776
0.935	2.0628	2.4649	1.875	2.1776
0.945	2.0923	2.5314	1.856	2.1776
0.955	2.1243	2.5919	1.8456	2.1776
0.965	2.1584	2.6463	1.8347	2.1776
0.975	2.1941	2.6943	1.8209	2.1776
0.985	2.2309	2.7363	1.8097	2.1776
0.995	2.2678	2.7722	1.7962	2.1776


==> data/intro_figure_data2.txt <==
x	a	b	c
0.005	4.302856	4.866748	4.302856
0.015	4.302856	4.908588	4.302856
0.025	4.302756	4.94484	4.302856
0.035	4.302756	4.970904	4.302856
0.045	4.302656	4.98198	4.302956
0.055	4.302556	4.972976	4.302956
0.065	4.302456	4.9389	4.302956
0.075	4.302356	4.874476	4.302956
0.085	4.302056	4.775132	4.302956
0.095	4.301856	4.63524	4.302956
0.105	4.30126	4.44744	4.302956
0.115	4.30076	4.194396	4.302956
0.125	4.299964	4.064708	4.302956
0.135	4.298968	4.085	4.302956
0.145	4.297772	4.038876	4.303056
0.155	4.295984	3.9527	4.303056
0.165	4.293996	3.840592	4.303156
0.175	4.291216	3.711964	4.303256
0.185	4.28794	3.573672	4.303356
0.195	4.283476	3.41808	4.303456
0.205	4.278428	3.28878	4.303656
0.215	4.272092	3.149248	4.303956
0.225	4.264184	3.01478	4.304356
0.235	4.255096	2.886572	4.304756
0.245	4.243848	2.765916	4.305456
0.255	4.230936	2.653608	4.306156
0.265	4.215872	2.55074	4.307156
0.275	4.198764	2.458212	4.308456
0.285	4.179616	2.377608	4.310056
0.295	4.158144	2.310032	4.312056
0.305	4.134652	2.256968	4.31426
0.315	4.109152	2.219312	4.31726
0.325	4.082244	2.197848	4.32096
0.335	4.05424	2.194424	4.325064
0.345	4.025248	2.216944	4.329872
0.355	3.996068	2.2929	4.335876
0.365	3.966908	2.424968	4.342488
0.375	3.938468	2.572012	4.350004
0.385	3.911048	2.715628	4.358624
0.395	3.878544	2.832764	4.368052
0.405	3.860268	2.971592	4.378196
0.415	3.836804	3.080496	4.389248
0.425	3.814056	3.17624	4.400424
0.435	3.79132	3.259796	4.41192
0.445	3.7671	3.33382	4.423044
0.455	3.739012	3.403424	4.433404
0.465	3.70398	3.476472	4.442504
0.475	3.665292	3.55984	4.449256
0.485	3.709924	3.65	4.45346
0.495	3.843508	3.738312	4.453632
0.505	3.9482	3.817872	4.449176
0.515	4.016892	3.884208	4.4389
0.525	4.0515	3.93332	4.421716
0.535	4.053556	3.961984	4.396728
0.545	4.022928	3.967184	4.36284
0.555	3.961068	3.947484	4.318668
0.565	3.877476	3.902264	4.263708
0.575	3.816844	3.832408	4.196968
0.585	3.79056	3.740508	4.117752
0.595	3.741736	3.61858	4.02566
0.605	3.68514	3.505716	3.920196
0.615	3.597084	3.374816	3.801456
0.625	3.489652	3.243184	3.66964
0.635	3.367024	3.11652	3.525244
0.645	3.23338	2.99894	3.368276
0.655	3.093384	2.892368	3.200024
0.665	2.951704	2.79634	3.021684
0.675	2.812992	2.70948	2.839056
0.685	2.682	2.628816	2.687152
0.695	2.562576	2.550472	2.62568
0.705	2.457	2.470864	2.584988
0.715	2.366064	2.38788	2.5213
0.725	2.293196	2.307552	2.429252
0.735	2.250152	2.252596	2.310636
0.745	2.241516	2.226936	2.23682
0.755	2.255412	2.210112	2.29338
0.765	2.27976	2.194328	2.3692
0.775	2.30816	2.179144	2.445876
0.785	2.33618	2.166484	2.523608
0.795	2.360852	2.157776	2.603776
0.805	2.379324	2.157136	2.686872
0.815	2.388028	2.155804	2.7725
0.825	2.385308	2.161804	2.860456
0.835	2.367428	2.168996	2.95024
0.845	2.329976	2.17246	3.041248
0.855	2.264428	2.163736	3.132384
0.865	2.155696	2.130916	3.22334
0.875	2.209192	2.23928	3.31272
0.885	2.373672	2.451632	3.400308
0.895	2.516548	2.649732	3.484812
0.905	2.648704	2.837256	3.566016
0.915	2.77406	3.015932	3.643116
0.925	2.895072	3.185332	3.715704
0.935	3.011832	3.34494	3.783572
0.945	3.124828	3.494348	3.846312
0.955	3.233856	3.632464	3.904012
0.965	3.338516	3.75958	3.956372
0.975	3.438504	3.8752	4.00368
0.985	3.533124	3.979528	4.046224
0.995	3.621572	4.072072	4.083704
0.995	0.914028	1.472328	0.840296
0.985	0.928676	1.493072	0.814576
0.975	0.949696	1.5134	0.78732
0.965	0.978284	1.53302	0.758828
0.955	1.014744	1.551336	0.729988
0.945	1.059772	1.568452	0.701688
0.935	1.113768	1.58486	0.674228
0.925	1.177328	1.600868	0.648696
0.915	1.25114	1.617668	0.626284
0.905	1.335896	1.637344	0.607984
0.895	1.433452	1.663068	0.594988
0.885	1.547728	1.700168	0.588492
0.875	1.689008	1.75712	0.59028
0.865	1.724104	1.720884	0.60086
0.855	1.600772	1.559664	0.622016
0.845	1.524024	1.44334	0.654752
0.835	1.478372	1.365004	0.70016
0.825	1.455092	1.319396	0.758944
0.815	1.449972	1.303596	0.8321
0.805	1.460476	1.317864	0.920128
0.795	1.483948	1.351824	1.023624
0.785	1.52082	1.410316	1.142592
0.775	1.56924	1.487656	1.277324
0.765	1.62904	1.579672	1.4284
0.755	1.697988	1.682088	1.59562
0.745	1.772684	1.789464	1.75858
0.735	1.843648	1.889604	1.804564
0.725	1.900804	1.959848	1.816948
0.715	1.950936	2.00372	1.8647
0.705	2.0062	2.045936	1.946812
0.695	2.070224	2.096928	2.05532
0.685	2.143	2.159984	2.143448
0.675	2.224208	2.23712	2.138944
0.665	2.315096	2.32986	2.098916
0.655	2.415616	2.438432	2.055776
0.645	2.52582	2.56186	2.013524
0.635	2.644176	2.69708	1.971356
0.625	2.769548	2.839816	1.92916
0.615	2.899716	2.984384	1.886144
0.605	3.03246	3.125084	1.842204
0.595	3.157264	3.24422	1.79714
0.585	3.29664	3.368892	1.751248
0.575	3.409556	3.460792	1.704632
0.565	3.453724	3.526336	1.657692
0.555	3.438532	3.563716	1.610732
0.545	3.408272	3.573616	1.56396
0.535	3.373044	3.558616	1.518272
0.525	3.3361	3.52368	1.473484
0.515	3.300708	3.473392	1.4303
0.505	3.272	3.413328	1.389224
0.495	3.256292	3.347488	1.350168
0.485	3.251676	3.2776	1.31354
0.475	3.145108	3.20116	1.279544
0.465	2.94742	3.111128	1.248096
0.455	2.750388	3.003976	1.219396
0.445	2.5617	2.88498	1.193356
0.435	2.38208	2.759604	1.17008
0.425	2.212344	2.63136	1.149176
0.415	2.053596	2.501904	1.130552
0.405	1.906932	2.373008	1.114404
0.395	1.766056	2.231436	1.099948
0.385	1.651952	2.130372	1.087776
0.375	1.544132	2.024388	1.077196
0.365	1.449092	1.931832	1.068112
0.355	1.366532	1.8421	1.060324
0.345	1.295752	1.721456	1.053928
0.335	1.23576	1.579376	1.048336
0.325	1.185756	1.447952	1.04384
0.315	1.144848	1.338488	1.04014
0.305	1.111548	1.254232	1.03714
0.295	1.085256	1.195968	1.034544
0.285	1.064784	1.163192	1.032544
0.275	1.049436	1.155988	1.030944
0.265	1.037928	1.17286	1.029644
0.255	1.029864	1.213792	1.028644
0.245	1.024352	1.277884	1.027944
0.235	1.020704	1.364828	1.027244
0.225	1.018816	1.47422	1.026844
0.215	1.017708	1.605552	1.026444
0.205	1.017772	1.75802	1.026144
0.195	1.017724	1.91672	1.025944
0.185	1.01866	2.120528	1.025844
0.175	1.019584	2.326636	1.025744
0.165	1.020404	2.546208	1.025644
0.155	1.021216	2.7767	1.025544
0.145	1.021828	3.017324	1.025544
0.135	1.022632	3.2716	1.025444
0.125	1.023236	3.555892	1.025444
0.115	1.02364	3.645204	1.025444
0.105	1.02414	3.55956	1.025444
0.095	1.024344	3.48276	1.025444
0.085	1.024544	3.396468	1.025444
0.075	1.024844	3.294324	1.025444
0.065	1.024944	3.1749	1.025444
0.055	1.025044	3.040024	1.025444
0.045	1.025144	2.89262	1.025444
0.035	1.025244	2.736896	1.025344
0.025	1.025244	2.57716	1.025344
0.015	1.025344	2.418212	1.025344
0.005	1.025344	2.264652	1.025344


==> data/intro_figure_intercolumn_data1.txt <==
x	a	b
0.005	3.06	3.8705
0.015	3.06	3.9273
0.025	3.06	3.9777
0.035	3.06	4.0196
0.045	3.06	4.0513
0.055	3.06	4.0711
0.065	3.06	4.0775
0.075	3.06	4.0692
0.085	3.06	4.0453
0.095	3.06	4.0051
0.105	3.06	3.9482
0.115	3.06	3.8748
0.125	3.06	3.7854
0.135	3.06	3.681 
0.145	3.06	3.563 
0.155	3.06	3.4332
0.165	3.06	3.2939
0.175	3.06	3.1475
0.185	3.06	2.9967
0.195	3.06	2.8444
0.205	3.06	2.6937
0.215	3.06	2.5474
0.225	3.06	2.4084
0.235	3.06	2.2795
0.245	3.06	2.1631
0.255	3.06	2.0614
0.265	3.06	1.9761
0.275	3.06	1.9087
0.285	3.06	1.8602
0.295	3.06	1.8311
0.305	3.06	1.8216
0.315	3.06	1.8315
0.325	3.06	1.8602
0.335	3.06	1.9067
0.345	3.06	1.9697
0.355	3.06	2.0478
0.365	3.06	2.1392
0.375	3.06	2.2419
0.385	3.06	2.3539
0.395	3.06	2.4725
0.405	3.06	2.597 
0.415	3.06	2.7236
0.425	3.06	2.8506
0.435	3.06	2.9759
0.445	3.06	3.0973
0.455	3.06	3.2129
0.465	3.06	3.321 
0.475	3.06	3.4199
0.485	3.06	3.5084
0.495	3.06	3.5854
0.505	3.06	3.6501
0.515	3.06	3.702 
0.525	3.06	3.7408
0.535	3.06	3.7667
0.545	3.06	3.78  
0.555	3.06	3.7814
0.565	3.06	3.7716
0.575	3.06	3.7518
0.585	3.06	3.7231
0.595	3.06	3.6868


==> data/intro_figure_intercolumn_data2.txt <==
x	a	b
0.005	5.02	4.90861
0.015	5.02	4.909405
0.025	5.02	4.899845
0.035	5.02	4.87849
0.045	5.02	4.843965
0.055	5.02	4.79503
0.065	5.02	4.730975
0.075	5.02	4.651025
0.085	5.02	4.5554
0.095	5.02	4.444455
0.105	5.02	4.31924
0.115	5.02	4.181805
0.125	5.02	4.034695
0.135	5.02	3.88449
0.145	5.02	3.743615
0.155	5.02	3.61892
0.165	5.02	3.49908
0.175	5.02	3.374915
0.185	5.02	3.24431
0.195	5.02	3.108915
0.205	5.02	2.97051
0.215	5.02	2.83193
0.225	5.02	2.695415
0.235	5.02	2.56406
0.245	5.02	2.4398
0.255	5.02	2.325295
0.265	5.02	2.22244
0.275	5.02	2.13283
0.285	5.02	2.058385
0.295	5.02	2.001815
0.305	5.02	1.971105
0.315	5.02	1.97876
0.325	5.02	2.02121
0.335	5.02	2.08363
0.345	5.02	2.15928
0.355	5.02	2.24521
0.365	5.02	2.340285
0.375	5.02	2.442905
0.385	5.02	2.55213
0.395	5.02	2.666385
0.405	5.02	2.785595
0.415	5.02	2.90804
0.425	5.02	3.03304
0.435	5.02	3.15928
0.445	5.02	3.28416
0.455	5.02	3.403625
0.465	5.02	3.51458
0.475	5.02	3.614295
0.485	5.02	3.700635
0.495	5.02	3.771635
0.505	5.02	3.825105
0.515	5.02	3.85932
0.525	5.02	3.875235
0.535	5.02	3.880345
0.545	5.02	3.88743
0.555	5.02	3.899805
0.565	5.02	3.912045
0.575	5.02	3.920015
0.585	5.02	3.92298
0.595	5.02	3.922125
0.595	1.1	2.811675
0.585	1.1	2.96202
0.575	1.1	3.104585
0.565	1.1	3.234555
0.555	1.1	3.346395
0.545	1.1	3.43137
0.535	1.1	3.480055
0.525	1.1	3.492765
0.515	1.1	3.48048
0.505	1.1	3.449895
0.495	1.1	3.402365
0.485	1.1	3.337965
0.475	1.1	3.256905
0.465	1.1	3.16082
0.455	1.1	3.052175
0.445	1.1	2.93304
0.435	1.1	2.80552
0.425	1.1	2.67136
0.415	1.1	2.53316
0.405	1.1	2.395205
0.395	1.1	2.260815
0.385	1.1	2.13567
0.375	1.1	2.021495
0.365	1.1	1.921515
0.355	1.1	1.83799
0.345	1.1	1.77252
0.335	1.1	1.72657
0.325	1.1	1.69979
0.315	1.1	1.68704
0.305	1.1	1.675095
0.295	1.1	1.661585
0.285	1.1	1.659415
0.275	1.1	1.67677
0.265	1.1	1.71556
0.255	1.1	1.776505
0.245	1.1	1.859
0.235	1.1	1.96214
0.225	1.1	2.084585
0.215	1.1	2.22407
0.205	1.1	2.37849
0.195	1.1	2.544285
0.185	1.1	2.71829
0.175	1.1	2.896085
0.165	1.1	3.07272
0.155	1.1	3.24008
0.145	1.1	3.383585
0.135	1.1	3.48651
0.125	1.1	3.551905
0.115	1.1	3.588795
0.105	1.1	3.60116
0.095	1.1	3.590745
0.085	1.1	3.5588
0.075	1.1	3.507575
0.065	1.1	3.439025
0.055	1.1	3.35557
0.045	1.1	3.259635
0.035	1.1	3.15391
0.025	1.1	3.040955
0.015	1.1	2.923795
0.005	1.1	2.80519


==> data/intro_figure_model2_data.txt <==
x	g	x1	x2	x3	x1t	x1b	x2t	x2b	x3t	x3b
1	29405057	27267000	28181558.85	29411007.21	30663593.62	23870406.38	30747328.56	25615789.14	31335725.96	27486288.47
2	29598441	27292000	27425750.82	28063277.69	30780450.26	23803549.74	29938922.97	24912578.66	29935054.59	26191500.78
3	29550584	27430000	28292470.15	29247042.37	30820434.82	24039565.18	30803202.35	25781737.96	31152196.04	27341888.69
4	29730356	30053000	29993577.85	30370379.67	33580888.24	26525111.76	32558362.8	27428792.91	32308940.56	28431818.77
5	29491281	29454000	29419479.51	29702974.67	32949387.31	25958612.69	31907076.46	26931882.56	31610958.36	27794990.97
6	29592853	30214000	29196706.23	29049268.15	33837443.52	26590556.48	31632350.24	26761062.22	30928989.04	27169547.25
7	29521753	30548000	29597303.94	29400315.98	34076783.93	27019216.07	31984923.68	27209684.19	31285450.12	27515181.84
8	29757568	30068000	28991928.89	28757130.69	33689136.47	26446863.53	31296885.59	26686972.19	30614204.38	26900057
9	29895261	29796000	28079269.45	27696795.93	33338666.93	26253333.07	30269916.21	25888622.68	29512104.11	25881487.75
10	29568261	32747000	30999553.03	30578829.57	36454793.66	29039206.34	33259242.12	28739863.93	32486089.61	28671569.54
11	31136639	33539000	33539000	33539000	37807634.06	29270365.94	37807634.06	29270365.94	37807634.06	29270365.94
12	28567369	28299000	28629404.77	28427974.38	31873133.87	24724866.13	30641710.48	26617099.06	30252005.56	26603943.2
13	29251699	28203000	28037567.82	27771527.38	31541783.44	24864216.56	29964319.26	26110816.38	29569218.04	25973836.71
14	28975571	28588000	28967916.1	28686964.13	32280191.42	24895808.58	30880031.06	27055801.13	30510997.13	26862931.13
15	29590293	28499000	28807311.91	28512770.41	31765003.9	25232996.1	30673461.32	26941162.51	30326883.84	26698656.98
16	29259737	32798000	30558485.21	30227175.28	36484827.07	29111172.93	32460255.61	28656714.82	32094418.07	28359932.49
17	29327973	29175000	28807752.99	28519285.06	32538342.25	25811657.75	30641221.6	26974284.39	30326778.11	26711792
18	29150383	26731000	29064112.17	28819156.99	29944204.94	23517795.06	30908902.61	27219321.74	30631861.04	27006452.94
19	28902718	30855000	31299906.49	31063355.32	34279164.42	27430835.58	33236671.24	29363141.74	32945039.05	29181671.59
20	29428914	30393000	29419614.89	29207189.47	33835590.33	26950409.67	31318640.23	27520589.56	31027729.88	27386649.05
21	29600750	28240000	27673538.53	27530507.15	31541016.24	24938983.76	29535159.81	25811917.26	29293884.76	25767129.54
22	29640691	28981000	27989673.43	27876555.33	32389976.73	25572023.27	29889825.35	26089521.52	29648859.21	26104251.45
23	28667254	28008000	27838222.44	27836364.77	31189450.5	24826549.5	29752438.18	25924006.7	29604697.06	26068032.49
24	27878646	29659000	28777648.48	28786264.77	33046246.24	26271753.76	30750784.12	26804512.83	30583074.13	26989455.42
25	28262174	25909000	27496718.9	27812633.97	29131853.64	22686146.36	29426369.75	25567068.06	29575331.56	26049936.37
26	29229056	28974000	29784772.41	30131750.84	32339075.62	25608924.38	31815499.49	27754045.33	31965906.49	28297595.19
27	29163455	30293000	30182517.99	30507879.04	33671115.02	26914884.98	32229416.02	28135619.97	32351856.43	28663901.65
28	29827015	30237000	28642786.92	28863789.47	33601226.99	26872773.01	30622276.19	26663297.64	30655124.59	27072454.34
29	28469908	27979000	27045887.32	27401084.47	31356119.12	24601880.88	28947118.29	25144656.36	29143886.31	25658282.64
30	28478852	27354000	27802482.8	28354705.22	30468734.29	24239265.71	29710556.89	25894408.72	30125925.05	26583485.4
31	29889072	30891000	30891000	30891000	34399480.35	27382519.65	34399480.35	27382519.65	34399480.35	27382519.65
32	28748036	29588000	28051680.37	28565199.69	33183948.81	25992051.19	29929885.58	26173475.16	30340419.21	26789980.17
33	27251714	27942000	28250048.59	28892276.43	31393431.56	24490568.44	30108013.63	26392083.54	30675905.25	27108647.62
34	28152385	28332000	28389319.8	29033522.85	31631569.74	25032430.26	30228346.19	26550293.4	30820132.89	27246912.82
35	28446867	29107000	28157971.88	28756460.82	32325421.77	25888578.23	29969276.84	26346666.92	30533253.42	26979668.21
36	28270101	28903000	26470503.15	26984625.69	32065877.97	25740122.03	28208711.02	24732295.29	28704296.77	25264954.61
37	29282272	28079000	28560846.19	29169478.84	31351111.74	24806888.26	30356829.84	26764862.55	30956176.58	27382781.1
38	26520743	21815000	21815000	21815000	25212000.78	18417999.22	25212000.78	18417999.22	25212000.78	18417999.22
39	26775204	26382000	27845307.04	28350550.29	30139775.64	22624224.36	29606940.15	26083673.92	30109277.77	26591822.8
40	27141160	29799000	29679454.9	30131341.83	33238500.75	26359499.25	31500346.51	27858563.3	31943860.98	28318822.68
41	28538778	32019000	29256411.26	29584054.69	35424436.15	28613563.85	31065930.33	27446892.18	31379150.98	27788958.4
42	28639385	27623000	28693870.19	28999057.07	30653214.82	24592785.18	30484078.25	26903662.14	30774323.27	27223790.88
43	28725044	27626000	26242661.27	26404170.42	30740011.73	24511988.27	27954489.32	24530833.22	28096981.57	24711359.28
44	28873478	26490000	27284793.98	27406380.25	29441696.96	23538303.04	29031089.98	25538497.98	29129796.03	25682964.48
45	28995097	27232000	27606848.8	27637316.46	30279138.61	24184861.39	29364653.03	25849044.57	29367082.47	25907550.46
46	28368701	27606000	27287046.99	27224820.44	30770061.83	24441938.17	29034965.99	25539127.99	28940662.09	25508978.8
47	28333057	29434000	29115301.23	28964916.84	32514860.63	26353139.37	30923267.98	27307334.49	30734051.16	27195782.52
48	28146333	25542000	27289986.33	27110928.54	28384863.6	22699136.4	29037914.07	25542058.59	28820849.1	25401007.97
49	29148446	29104000	28431618.67	28134802.47	32385940.1	25822059.9	30220717.1	26642520.24	29876332.7	26393272.24
50	28125998	30263000	28877535.3	28504467.93	33755437.21	26770562.79	30684672.05	27070398.55	30256570.82	26752365.05
51	26983805	28312000	28677865.63	28279259.67	31488914.11	25135085.89	30481538.69	26874192.56	30023249.18	26535270.17
52	27738228	28048000	27691005.23	27254100.81	32871615.92	23224384.08	29467496.44	25914514.03	28965197.14	25543004.47
53	25335057	22707000	22707000	22707000	25772627.93	19641372.07	25772627.93	19641372.07	25772627.93	19641372.07
54	27631120	27234000	28536629.73	28068232.73	30269232.72	24198767.28	30347094.04	26726165.42	29802864.15	26333601.31
55	28662336	30611000	29202430.41	28641179.58	34014572.97	27207427.03	31039304.92	27365555.91	30392972.73	26889386.43
56	25426094	25243000	27661323.94	27215387.42	28312923.59	22173076.41	29442945.08	25879702.8	28921591.08	25509183.76
57	28126329	29559000	29324494.97	28787971.73	32608318.88	26509681.12	31160505.06	27488484.88	30542470.36	27033473.11
58	28344260	25272000	26585202.36	26151350.36	28057247.77	22486752.23	28322601.5	24847803.22	27822310.32	24480390.41
59	28011696	29136000	28988016.02	28494438.11	32200113.5	26071886.5	30800273.54	27175758.5	30238327.51	26750548.71
60	27978511	30746000	29745787.32	29252003.39	33978945.27	27513054.73	31575534.41	27916040.24	31018316.76	27485690.03
61	28250412	28020000	27874035.59	27455419.36	31107489.16	24932510.84	29637161.84	26110909.33	29165626.74	25745211.99
62	28122315	27789000	28091014.58	27710104.14	30751864.16	24826135.84	29859419.05	26322610.12	29427472.48	25992735.8
63	28268132	28585000	28463456.4	28106134.15	31617513.81	25552486.19	30249540.41	26677372.39	29835108.93	26377159.37
64	28099367	27321000	27041230.61	26732614.63	30486822.18	24155177.82	28794214.34	25288246.89	28418032.8	25047196.46
65	27727861	28250000	27781980.22	27487053.92	31285744.54	25214255.46	29584747.49	25979212.95	29195507.73	25778600.11
66	28123013	26089000	26377186.94	26168060.2	29108050.99	23069949.01	28162815.66	24591558.21	27834182.93	24501937.46
67	28121611	26086000	27195417.87	27109949.1	29006534.41	23165465.59	29052979.22	25337856.51	28805106.49	25414791.71
68	27529704	28949000	28210798.75	27924389.36	32024929.62	25873070.38	30166532.33	26255065.17	29644485.01	26204293.71
69	27698443	28576000	28136133.03	27902742.95	31702623.18	25449376.82	30150110.16	26122155.89	29621491.52	26183994.37
70	27964916	27435000	27146119.31	26947144.27	30407412.55	24462587.45	29171102.12	25121136.5	28635499.48	25258789.06
71	27218444	27173000	27481165.19	27474027.32	30149745.58	24196254.42	29579931.77	25382398.61	29178136.49	25769918.15
72	27956027	28459000	28125114.47	27896433.43	31547587.34	25370412.66	30318898.67	25931330.28	29613104.59	26179762.27
73	28015085	28620000	28272685.01	28013273.78	31682047.55	25557952.45	30523402.55	26021967.46	29732931.63	26293615.92
74	27291995	26443000	27352590.62	27819873.8	29345448.62	23540551.38	29593997.76	25111183.49	29532707.42	26107040.18
75	27141484	25226000	26037200.18	26511859.32	28027192.84	22424807.16	28243286.88	23831113.49	28183241.29	24840477.35
76	25797551	25272000	25908095.17	26247101.62	28199404.94	22344595.06	28170144.28	23646046.06	27909547.21	24584656.04
77	26768191	28249000	27776198.28	27300605.14	31300545.44	25197454.56	30165869.26	25386527.31	28995763.66	25605446.61
78	27791064	28151000	27372538.05	26652186.99	31266377.99	25035622.01	29786337.95	24958738.15	28326471.17	24977902.81
79	27963472	30120000	28484902.98	30120000	33358512.63	26881487.37	30990118.86	25979687.09	33358512.63	26881487.37
80	27439687	27739000	27606587.88	27315465.33	30779984.59	24698015.41	30065789.55	25147386.21	29009109.08	25621821.58
81	27512414	27085000	27267287.61	27290569.11	30006481.14	24163518.86	29697657.11	24836918.11	28982702.36	25598435.86
82	27293055	24414000	25824883.02	24414000	27019671.04	21808328.96	28124220.77	23525545.28	27019671.04	21808328.96
83	27168644	25455000	26206048.98	26885628.35	28320801.79	22589198.21	28614768.79	23797329.17	28563625.85	25207630.85
84	27698800	26028000	26765219.12	27433335.11	28934561.55	23121438.45	29218779.19	24311659.06	29127689.3	25738980.92
85	27725914	25768000	25991695.51	26000974.19	28571857.74	22964142.26	28375233.52	23608157.51	27649819.43	24352128.95
86	27802753	28859000	28186674.53	26990268.9	31884361.85	25833638.15	30718589.91	25654759.15	28669812.15	25310725.65
87	27494937	27168000	26664440.58	25688774.03	30109223.9	24226776.1	29119065.53	24209815.62	27326434.49	24051113.56
88	27008178	27880000	27941258.04	27610648.69	30950755.19	24809244.81	30507918.33	25374597.76	29307721.31	25913576.07
89	26698308	27823000	27689642.17	27098172.92	30970164.65	24675835.35	30273952.62	25105331.72	28778642.09	25417703.75
90	26637656	25131000	25826802.24	26333668.43	27970656.28	22291343.72	28249585.61	23404018.87	27989168.48	24678168.38
91	27101170	25706000	25973694.7	25852119.82	28572739.92	22839260.08	28403972.23	23543417.16	27491702.98	24212536.65
92	26685309	26323000	26895065.19	27064520.57	29378209.64	23267790.36	29439340.04	24350790.35	28741329.69	25387711.45
93	26981330	30320000	30040984.01	29065089.07	33604778.61	27035221.39	32768000.57	27313967.44	30802312.53	27327865.61
94	27180494	26027000	26474286.46	26522284.66	28890740.64	23163259.36	28928597.09	24019975.83	28180460.09	24864109.23
95	28528280	28437000	28160385.64	27198377.8	31700105.64	25173894.36	30810539.54	25510231.74	28876927.8	25519827.81
96	26520338	28091000	28129216.6	27488198.53	31126214.11	25055785.89	30700830.97	25557602.24	29174726.04	25801671.01
97	27145800	27552000	27391146.69	26465190.85	30522739.37	24581260.63	29906903.36	24875390.01	28119078.35	24811303.36
98	26841047	26349000	26461351.25	25894973.41	29235488.76	23462511.24	28917808.66	24004893.84	27529884.87	24260061.94
99	27032074	27227000	27662615.26	27466783.94	30238036.26	24215963.74	30218854.07	25106376.45	29149696.26	25783871.63
100	26552791	24837000	25722334.81	26462337.44	27494453.3	22179546.7	28076286.81	23368382.82	28112874.01	24811800.86
101	26263958	26705000	27422104.85	27634518.99	29619645.13	23790354.87	29938063.31	24906146.38	29320490.38	25948547.61
102	26685276	24759000	25858069.01	26607587.46	27577454.42	21940545.58	28290794.67	23425343.34	28260689.12	24954485.81
103	26300565	27135000	27715197.66	27669896.71	30038215.35	24231784.65	30232553.17	25197842.14	29354949.58	25984843.84
104	26503122	28495000	28341758.66	27135653.54	31490409.93	25499590.07	30900492.78	25783024.53	28803521.71	25467785.38
105	26843494	27957000	28583653.65	28549448.94	30892747.16	25021252.84	31143887.57	26023419.73	30259033.78	26839864.09
106	27014197	26479000	26555470.42	25650785.49	29489629.77	23468370.23	29062828.8	24048112.03	27270051.54	24031519.44
107	26832396	31764000	30488025.9	31764000	35327394.58	28200605.42	33312524.57	27663527.22	35327394.58	28200605.42
108	25632047	23399000	24953839.14	23399000	26163956.62	20634043.38	27344912.71	22562765.58	26163956.62	20634043.38
109	26268144	27632000	27984469.46	27278304.82	30715623.63	24548376.37	30579022.48	25389916.45	28945024.87	25611584.77
110	26645190	24516000	25523935.86	26248400.98	27108916.58	21923083.42	27845523.56	23202348.17	27881707.84	24615094.12
111	26215201	26276000	26619674.58	25904064.74	29203632.93	23348367.07	29104265.75	24135083.41	27525854.44	24282275.05
112	26323122	25776000	27323736.74	25776000	28661427.92	22890572.08	29846274.29	24801199.2	28661427.92	22890572.08
113	26438459	23534000	24832805.77	25546159.99	26263984.36	20804015.64	27199153.32	22466458.21	27154018.16	23938301.82
114	26561316	28335000	28161394.9	26597323.48	31367439.99	25302560.01	30729105.03	25593684.77	28237539.37	24957107.59
115	26892336	26162000	26672568.75	26099881.29	29034569.59	23289430.41	29141058.43	24204079.08	27723181.01	24476581.56
116	27864097	27849000	27476261.18	25724447.5	31060078.39	24637921.61	30081056.48	24871465.87	27335051.56	24113843.44
117	24647633	23540000	24924889.99	25324058.85	26447889.82	20632110.18	27364266.27	22485513.72	26920292.79	23727824.91
118	26188968	26848000	27347781.98	26667991.03	29760384.59	23935615.41	29855162.73	24840401.23	28305365.78	25030616.29
119	26276913	24471000	25162551.37	24799773.81	27245068.78	21696931.22	27542847.26	22782255.49	26377085.49	23222462.12
120	25505283	27164000	27732024.22	27064673.25	30151220.12	24176779.88	30284671.55	25179376.89	28711741.21	25417605.28
121	25538854	23575000	25099001.3	23575000	26261074.72	20888925.28	27461535.47	22736467.13	26261074.72	20888925.28
122	25273555	25328000	25815443.5	25106423.62	28155008.06	22500991.94	28233809.62	23397077.38	26689861.98	23522985.25
123	25113443	25373000	26451171.25	26622678.72	28213699.17	22532300.83	28911287.22	23991055.28	28251988.7	24993368.74
124	24519384	23287000	24567367.92	24974918.58	26045241.64	20528758.36	26931719.02	22203016.81	26551222.46	23398614.7
125	25266461	26772000	26543806.23	24895349.29	29848075.65	23695924.35	29062552.32	24025060.14	26468392.26	23322306.31
126	25816815	28112000	28099702.37	26616748.09	31039949.21	25184050.79	30618922.97	25580481.77	28242303.67	24991192.51
127	25589406	25758000	26267750.63	25634649.45	28570896.79	22945103.21	28688735.62	23846765.63	27228007.99	24041290.92
128	23957104	23363000	24743780.86	25366027.01	26107347.62	20618652.38	27102373.59	22385188.12	26949100.45	23782953.57
129	24712037	26512000	25913295.73	24091200.68	29691932.65	23332067.35	28418016.44	23408575.03	25632965.32	22549436.04
130	26396640	29048000	28354772.37	29048000	32229438.93	25866561.07	30950322.94	25759221.8	32229438.93	25866561.07
131	26292319	26479000	26253624.94	24805166.44	29532107.18	23425892.82	28725934.6	23781315.27	26366757.93	23243574.95
132	25746065	24656000	25638711.76	25776888.06	27431806.6	21880193.4	28007395.81	23270027.72	27366964.2	24186811.92
133	25364653	26539000	26815156.99	25988613.09	29493209.69	23584790.31	29266245.61	24364068.36	27584010.57	24393215.62
134	25224933	27207000	27477710.89	26667132.39	30217864.89	24196135.11	29960339.86	24995081.91	28281759.9	25052504.88
135	25282627	25313000	25936318.75	25650255.81	28131557.72	22494442.28	28286502.46	23586135.03	27231684.69	24068826.92
136	25098701	25334000	25936442.98	25672885.05	28124748.4	22543251.6	28259102.72	23613783.25	27253323.75	24092446.36
137	25264721	25415000	25658992.07	25022933.75	28328899.25	22501100.75	27980513.54	23337470.6	26581508.43	23464359.07
138	24706080	24332000	24850221.35	24542439.73	27101344.7	21562655.3	27076270.42	22624172.29	26084027.42	23000852.04
139	24813394	22318000	23806113.72	22318000	24836338.76	19799661.24	25905922.46	21706304.98	24836338.76	19799661.24
140	24056581	23412000	24080645.34	23941010.14	26111530.16	20712469.84	26194915.81	21966374.87	25459930.09	22422090.18
141	24583097	23471000	24387450.81	24411226.2	26173044.9	20768955.1	26478312.89	22296588.73	25943254.98	22879197.42
142	24589038	24401000	24473166.11	23996384.44	27264454.54	21537545.46	26540845.63	22405486.59	25513704.51	22479064.36
143	24754773	25534000	25469965.75	24962789.45	28463837.75	22604162.25	27534504.62	23405426.89	26508765.25	23416813.64
144	24096500	23697000	24707779.55	24656201.46	26420285.88	20973714.12	26655717.64	22759841.46	26190502.08	23121900.84
145	24298765	25230000	25921232.44	25718375.98	28019430.3	22440569.7	27859628.63	23982836.25	27283819	24152932.96
146	24511800	22295000	23696896.65	23667385.54	24823576.99	19766423.01	25454667.1	21939126.2	25166754.29	22168016.79
147	24532678	22049000	23846422.88	23742154.9	24733070.22	19364929.78	25549042.31	22143803.45	25242140.39	22242169.41
148	24733566	26572000	25874676.11	25447230.19	29627210.64	23516789.36	27597266.05	24152086.18	26999026.22	23895434.16
149	24535823	22447000	23728534.46	23430482.78	25154450.72	19739549.28	25309776.99	22147291.92	24917209.51	21943756.04
150	24330494	25192000	25404905.11	25000180.56	28227924.15	22156075.85	27008519.55	23801290.67	26534587.24	23465773.89
151	24633185	25065000	25176964.83	24732396.84	27888931.42	22241068.58	26758954.67	23594974.99	26256875.5	23207918.18
152	23973595	23880000	24570459.68	24098142.05	26615760.94	21144239.06	26145313.89	22995605.48	25601212.9	22595071.2
153	24258740	24961000	24603596.44	24031402.41	27980387.29	21941612.71	26219129.88	22988063.01	25531027.43	22531777.4
154	24450527	24977000	25834370.41	25240935.28	27800445.12	22153554.88	27550983.57	24117757.24	26776452.72	23705417.84
155	23924390	27385000	25891233.37	24937907.15	30426196.6	24343803.4	27688822.81	24093643.92	26463166.28	23412648.01
156	24557928	24649000	25035983.94	24256220.94	27541562.04	21756437.96	26868817.74	23203150.15	25759020.53	22753421.35
157	24181244	24596000	25311358.42	24523638.08	27439565.94	21752434.06	27228009.6	23394707.25	26033717.27	23013558.89
158	23597886	21473000	23697422.74	23411889.93	24155949.45	18790050.55	25600044.67	21794800.81	24886054.17	21937725.7
159	23702045	23242000	24684085.51	24142431.76	25933781.62	20550218.38	26689944.79	22678226.23	25639079.16	22645784.37
160	23773966	24213000	25279732.41	24391924.8	27152017.5	21273982.5	27403159.9	23156304.91	25896094.66	22887754.93
161	23478462	25200000	25850707.86	24665116.69	28133836.27	22266163.73	28048334.74	23653080.98	26177752.66	23152480.72
162	23318725	23812000	25230735.51	24520175.14	26644928.09	20979071.91	27434025.41	23027445.6	26028221.75	23012128.53
163	23443330	20791000	20791000	20791000	23296972.29	18285027.71	23296972.29	18285027.71	23296972.29	18285027.71
164	24059884	23891000	24323285.89	22764150.27	26712261.9	21069738.1	26539452.1	22107119.68	24217903.09	21310397.45
165	24157992	25178000	25224624.19	23162277.37	28269502.97	22086497.03	27569872.46	22879375.91	24630060.02	21694494.73
166	23899607	24172000	25071350.27	23592144.17	27106469.2	21237530.8	27409183.52	22733517.01	25074823.57	22109464.77
167	23892119	22097000	24325703.69	22097000	24751203.8	19442796.2	26592935.81	22058471.58	24751203.8	19442796.2
168	23736859	21528000	23741549.31	21528000	24183275.83	18872724.17	26001525.59	21481573.02	24183275.83	18872724.17
169	23558646	23400000	24873054.09	23762236.38	26264565.91	20535434.09	27244664.4	22501443.78	25256688.09	22267784.67
170	23410845	23044000	24335513.75	23074205.34	25811026.41	20276973.59	26659338.44	22011689.06	24549168.18	21599242.5
171	23452354	22883000	24400240.28	23295313.85	25667987.21	20098012.79	26747170.19	22053310.38	24780866.39	21809761.3
172	23557071	20573000	22482317.74	22084734.27	23145210.55	18000789.45	24694268.7	20270366.78	23532236.24	20637232.31
173	20445650	20399000	20399000	20399000	23101894.87	17696105.13	23101894.87	17696105.13	23101894.87	17696105.13
174	21679463	19953000	19953000	22197439.43	22672833.63	17233166.37	22672833.63	17233166.37	23657186.29	20737692.57
175	22753326	24483000	25669704.27	23592572.78	27476501.74	21489498.26	28154136.02	23185272.52	25108407.1	22076738.45
176	22661300	23399000	25123798.69	23673480.57	26317462.98	20480537.02	27576851.71	22670745.68	25197455.99	22149505.16
177	23145892	21072000	21072000	23125197.1	23722720.1	18421279.9	23722720.1	18421279.9	24634271.37	21616122.83
178	23011678	22518000	24095207.74	22580640.02	25282199.93	19753800.07	26451570.87	21738844.62	24079418.46	21081861.58
179	23021244	24150000	25395630.11	23053332.32	27207802.17	21092197.83	27900158.35	22891101.86	24576605.74	21530058.89
180	21785563	22735000	24798400.93	23700305.46	25572714.42	19897285.58	27224396.18	22372405.68	25248552.29	22152058.62


==> data/intro_figure_model3_data.txt <==
x	g	x1	x2	x3	x1t	x1b	x2t	x2b	x3t	x3b
0	29405057	28716014	28616323	29316012	32360774	25071254	32354563	24878083	32028460	26603564
1	29598441	28716158	28677044	29296611	32340070	25092246	32314025	25040063	31932923	26660299
2	29550584	28716573	28757314	29270258	32340485	25092661	32247766	25266862	31807426	26733090
3	29730356	28717558	28835752	29243312	32341446	25093670	32162857	25508647	31684200	26802424
4	29491281	28719713	28911135	29215807	32343497	25095929	32058063	25764207	31563343	26868271
5	29592853	28724070	28982187	29187778	32347390	25100750	31932504	26031870	31444946	26930610
6	29521753	28732204	29047601	29159261	32353740	25110668	31785710	26309492	31329117	26989405
7	29757568	28746223	29106078	29130292	32361903	25130543	31617741	26594415	31215916	27044668
8	29895261	28768501	29156348	29100907	32367573	25169429	31429280	26883416	31105443	27096371
9	29568261	28801091	29197216	29071142	32359459	25242723	31221757	27172675	30997766	27144518
10	31136639	28844865	29227590	29041033	32316729	25373001	30997575	27457605	30892945	27189121
11	28567369	28898594	29246521	29010617	32210322	25586866	30760450	27732592	30791041	27230193
12	29251699	28958360	29253235	28979928	32011080	25905640	30516127	27990343	30692096	27267760
13	28975571	29017675	29247168	28949003	31705579	26329771	30273837	28220499	30596155	27301851
14	29590293	29068478	29227989	28917876	31319734	26817222	30049329	28406649	30503244	27332508
15	29259737	29102860	29195627	28886582	30951796	27253924	29869238	28522016	30413374	27359790
16	29327973	29115029	29150289	28855156	30787733	27442325	29767287	28533291	30326548	27383764
17	29150383	29102860	29092466	28823632	30951796	27253924	29753612	28431320	30242752	27404512
18	28902718	29068478	29022936	28792042	31319734	26817222	29796495	28249377	30161970	27422114
19	29428914	29017675	28942761	28760418	31705579	26329771	29856663	28028859	30084162	27436674
20	29600750	28958360	28853268	28728793	32011080	25905640	29909526	27797010	30009273	27448313
21	29640691	28898594	28756026	28697196	32210322	25586866	29942460	27569592	29937228	27457164
22	28667254	28844865	28652816	28665659	32316729	25373001	29949359	27356273	29867963	27463355
23	27878646	28801091	28545589	28634209	32359459	25242723	29927674	27163504	29801369	27467049
24	28262174	28768501	28436421	28602875	32367573	25169429	29877063	26995779	29737363	27468387
25	29229056	28746223	28327459	28571683	32361903	25130543	29798734	26856184	29675803	27467563
26	29163455	28732204	28220867	28540659	32353740	25110668	29695127	26746607	29616595	27464723
27	29827015	28724070	28118766	28509828	32347390	25100750	29569689	26667843	29559588	27460068
28	28469908	28719713	28023176	28479211	32343497	25095929	29426729	26619623	29504667	27453755
29	28478852	28717556	27935961	28448832	32341444	25093668	29271291	26600631	29451680	27445984
30	29889072	28716565	27858771	28418710	32340477	25092653	29109036	26608506	29400502	27436918
31	28748036	28716129	27792998	28388864	32340041	25092217	28946123	26639873	29351008	27426720
32	27251714	28715907	27739733	28359313	32339819	25091995	28789118	26690348	29303049	27415577
33	28152385	28715681	27699732	28330073	32339545	25091817	28644822	26754642	29256529	27403617
34	28446867	28715235	27673398	28301142	32339195	25091275	28520085	26826711	29211286	27390998
35	28270101	28714218	27660767	28272564	32338106	25090330	28421288	26900246	29167268	27377860
36	29282272	28712004	27661512	28244353	32335788	25088220	28353537	26969487	29124377	27364329
37	26520743	28707531	27674941	28216485	32330835	25084227	28319140	27030742	29082485	27350485
38	26775204	28699181	27700043	28188986	32320653	25077709	28316426	27083660	29041522	27336450
39	27141160	28684789	27735502	28161863	32300253	25069325	28339774	27131230	29001439	27322287
40	28538778	28661920	27779749	28135120	32260328	25063512	28381219	27178279	28962160	27308080
41	28639385	28628463	27831010	28108762	32185079	25071847	28432714	27229306	28923650	27293874
42	28725044	28583525	27887364	28082790	32051261	25115789	28487748	27286980	28885870	27279710
43	28873478	28528368	27946803	28057205	31831400	25225336	28542039	27351567	28848781	27265629
44	28995097	28467013	28007293	28032007	31503085	25430941	28593580	27421006	28812367	27251647
45	28368701	28406121	28066840	28007192	31064649	25747593	28642411	27491269	28776608	27237776
46	28333057	28353968	28123543	27982756	30557096	26150840	28690060	27557026	28741508	27224004
47	28146333	28318672	28175654	27958693	30096408	26540936	28738700	27612608	28707053	27210333
48	29148446	28306179	28221624	27934997	29894643	26717715	28789902	27653346	28673245	27196749
49	28125998	28318672	28260142	27911659	30096408	26540936	28843462	27676822	28640099	27183219
50	26983805	28353968	28290164	27888668	30557096	26150840	28896848	27683480	28607620	27169716
51	27738228	28406121	28310936	27866012	31064649	25747593	28945616	27676256	28575812	27156212
52	25335057	28467013	28322004	27843680	31503085	25430941	28984440	27659568	28544696	27142664
53	27631120	28528368	28323208	27821657	31831400	25225336	29008135	27638281	28514273	27129041
54	28662336	28583525	28314678	27799926	32051261	25115789	29012409	27616947	28484558	27115294
55	25426094	28628463	28296811	27778472	32185079	25071847	28994359	27599263	28455568	27101376
56	28126329	28661920	28270244	27757276	32260328	25063512	28952861	27587627	28427284	27087268
57	28344260	28684789	28235819	27736319	32300253	25069325	28889096	27582542	28399735	27072903
58	28011696	28699181	28194545	27715581	32320653	25077709	28807454	27581636	28372901	27058261
59	27978511	28707531	28147560	27695040	32330835	25084227	28717059	27578061	28346776	27043304
60	28250412	28712004	28096080	27674674	32335788	25088220	28633752	27558408	28321346	27028002
61	28122315	28714216	28041363	27654460	32338104	25090328	28579662	27503064	28296596	27012324
62	28268132	28715227	27984666	27634375	32339139	25091315	28574730	27394602	28272495	26996255
63	28099367	28715654	27927207	27614392	32339566	25091742	28624539	27229875	28249024	26979760
64	27727861	28715821	27870129	27594488	32339733	25091909	28721130	27019128	28226136	26962840
65	28123013	28715881	27814481	27574635	32339793	25091969	28852967	26775995	28203787	26945483
66	28121611	28715901	27761183	27554806	32339813	25091989	29010311	26512055	28181926	26927686
67	27529704	28715907	27711023	27534976	32339819	25091995	29185754	26236292	28160512	26909440
68	27698443	28715909	27664636	27515116	32339821	25091997	29373499	25955773	28139484	26890748
69	27964916	28715909	27622507	27495197	32339813	25092005	29568775	25676239	28118773	26871621
70	27218444	28715909	27584976	27475193	32339837	25091981	29767464	25402488	28098321	26852065
71	27956027	28715909	27552223	27455063	32339821	25091997	29966065	25138381	28078055	26832071
72	28015085	28715909	27524304	27434801	32339821	25091997	30161475	24887133	28057929	26811673
73	27291995	28715909	27501163	27414379	32339821	25091997	30350983	24651343	28037867	26790891
74	27141484	28715909	27482626	27393746	32339821	25091997	30532396	24432856	28017802	26769690
75	25797551	28715909	27468436	27372883	32339821	25091997	30703927	24232945	27997659	26748107
76	26768191	28715909	27458269	27351764	32339821	25091997	30864217	24052321	27977380	26726148
77	27791064	28715909	27451746	27330360	32339821	25091997	31012320	23891172	27956912	26703808
78	27963472	28715909	27448459	27308644	32339821	25091997	31147678	23749240	27936188	26681100
79	27439687	28715909	27447978	27286587	32339821	25091997	31270089	23625867	27915155	26658019
80	27512414	28715909	27449873	27264164	32339821	25091997	31379666	23520080	27893772	26634556
81	27293055	28715909	27453721	27241348	32339821	25091997	31476787	23430655	27871980	26610716
82	27168644	28715909	27459108	27218113	32339821	25091997	31562034	23356182	27849753	26586473
83	27698800	28715909	27465678	27194434	32339821	25091997	31636188	23295168	27827034	26561834
84	27725914	28715909	27473081	27170287	32339821	25091997	31700123	23246039	27803807	26536767
85	27802753	28715909	27481005	27145649	32339821	25091997	31754778	23207232	27780041	26511257
86	27494937	28715909	27489201	27120496	32339821	25091997	31801149	23177253	27755712	26485280
87	27008178	28715909	27497434	27094808	32339821	25091997	31840198	23154670	27730808	26458808
88	26698308	28715909	27505520	27068562	32339821	25091997	31872863	23138177	27705306	26431818
89	26637656	28715909	27513309	27041741	32339821	25091997	31900020	23126598	27679213	26404269
90	27101170	28715909	27520685	27014324	32339821	25091997	31922474	23118896	27652524	26376124
91	26685309	28715909	27527565	26986295	32339821	25091997	31940952	23114178	27625231	26347359
92	26981330	28715909	27533889	26957637	32339821	25091997	31956090	23111688	27597349	26317925
93	27180494	28715909	27539621	26928335	32339821	25091997	31968437	23110805	27568887	26287783
94	28528280	28715909	27544742	26898375	32339821	25091997	31978466	23111018	27539855	26256895
95	26520338	28715909	27549245	26867745	32339821	25091997	31986566	23111924	27510265	26225225
96	27145800	28715909	27553134	26836432	32339821	25091997	31993059	23113209	27480136	26192728
97	26841047	28715909	27556418	26804428	32339821	25091997	31998206	23114630	27449492	26159364
98	27032074	28715909	27559106	26771723	32339821	25091997	32002208	23116004	27418355	26125091
99	26552791	28715909	27561215	26738311	32339821	25091997	32005238	23117192	27386727	26089895
100	26263958	28715909	27562727	26704186	32339821	25091997	32007383	23118071	27354650	26053722
101	26685276	28715909	27563651	26669343	32339821	25091997	32008736	23118566	27322127	26016559
102	26300565	28715909	27563967	26633780	32339821	25091997	32009340	23118594	27289180	25978380
103	26503122	28715909	27563647	26597495	32339821	25091997	32009209	23118085	27255831	25939159
104	26843494	28715909	27562644	26560489	32339821	25091997	32008323	23116965	27222073	25898905
105	27014197	28715909	27560902	26522763	32339885	25091933	32006647	23115157	27187931	25857595
106	26832396	28715909	27558314	26484320	32339765	25092053	32004086	23112542	27153408	25815232
107	25632047	28715909	27554786	26445210	32339821	25091997	32000549	23109023	27118546	25771874
108	26268144	28715909	27550182	26405349	32339821	25091997	31995897	23104467	27083253	25727445
109	26645190	28715909	27544343	26364745	32339821	25091997	31989971	23098715	27047529	25681961
110	26215201	28715909	27537083	26323497	32339821	25091997	31982567	23091599	27011441	25635553
111	26323122	28715909	27528186	26281570	32339821	25091997	31973448	23082924	26974930	25588210
112	26438459	28715909	27517404	26238976	32339821	25091997	31962330	23072478	26937984	25539968
113	26561316	28715909	27504464	26195729	32339821	25091997	31948898	23060030	26900569	25490889
114	26892336	28715909	27489061	26151843	32339821	25091997	31932787	23045335	26862667	25441019
115	27864097	28715909	27470865	26107336	32339821	25091997	31913577	23028153	26824248	25390424
116	24647633	28715909	27449521	26062224	32339821	25091997	31890799	23008243	26785264	25339184
117	26188968	28715909	27424647	26016526	32339821	25091997	31863930	22985364	26745694	25287358
118	26276913	28715909	27395871	25970263	32339821	25091997	31832400	22959342	26705503	25235023
119	25505283	28715909	27362783	25923457	32339821	25091997	31795559	22930007	26664633	25182281
120	25538854	28715909	27324985	25876129	32339821	25091997	31752700	22897270	26623065	25129193
121	25273555	28715909	27282088	25828304	32339821	25091997	31703056	22861120	26580752	25075856
122	25113443	28715909	27233720	25780008	32339821	25091997	31645802	22821638	26537648	25022368
123	24519384	28715909	27179545	25731265	32339821	25091997	31580050	22779040	26493721	24968809
124	25266461	28715909	27119269	25682105	32339821	25091997	31504858	22733680	26448929	24915281
125	25816815	28715909	27052657	25632555	32339821	25091997	31419247	22686067	26403235	24861875
126	25589406	28715909	26979548	25582644	32339821	25091997	31322204	22636892	26356612	24808676
127	23957104	28715909	26899868	25532403	32339821	25091997	31212707	22587029	26309019	24755787
128	24712037	28715909	26813644	25481864	32339821	25091997	31089736	22537552	26260432	24703296
129	26396640	28715909	26721019	25431057	32339821	25091997	30952309	22489729	26210825	24651289
130	26292319	28715909	26622261	25380017	32339821	25091997	30799515	22445007	26160177	24599857
131	25746065	28715909	26517768	25328776	32339821	25091997	30630522	22405014	26108480	24549072
132	25364653	28715909	26408086	25277370	32339821	25091997	30444649	22371523	26055722	24499018
133	25224933	28715909	26293903	25225832	32339821	25091997	30241375	22346431	26001904	24449760
134	25282627	28715909	26176052	25174199	32339821	25091997	30020387	22331717	25947023	24401375
135	25098701	28715909	26055505	25122506	32339821	25091997	29781619	22329391	25891106	24353906
136	25264721	28715909	25933365	25070791	32339821	25091997	29525277	22341453	25834175	24307407
137	24706080	28715909	25810854	25019090	32339821	25091997	29251872	22369836	25776266	24261914
138	24813394	28715909	25689293	24967440	32339821	25091997	28962254	22416332	25717440	24217440
139	24056581	28715909	25570083	24915879	32339821	25091997	28657614	22482552	25657759	24173999
140	24583097	28715909	25454678	24864445	32339821	25091997	28339520	22569836	25597309	24131581
141	24589038	28715909	25344557	24813175	32339821	25091997	28009916	22679198	25536215	24090135
142	24754773	28715909	25241196	24761822	32339581	25092237	27671148	22811244	25474254	24049390
143	24096500	28715909	25145529	24711002	32340069	25091749	27324048	22967010	25412314	24009690
144	24298765	28715909	25059966	24660738	32339821	25091997	26975895	23144037	25350562	23970914
145	24511800	28715909	24985631	24610510	32339821	25091997	26630621	23340641	25288574	23932446
146	24532678	28715909	24922791	24560638	32339821	25091997	26289780	23555802	25226998	23894278
147	24733566	28715909	24872864	24511160	32339821	25091997	25963319	23782409	25166160	23856160
148	24535823	28715909	24836629	24462113	32339821	25091997	25666054	24007204	25106481	23817745
149	24330494	28715909	24814654	24413536	32339821	25091997	25431736	24197572	25048424	23778648
150	24633185	28715909	24807291	24365464	32339821	25091997	25333896	24280686	24992504	23738424
151	23973595	28715909	24814654	24317936	32339821	25091997	25431736	24197572	24939312	23696560
152	24258740	28715909	24836629	24270986	32339821	25091997	25666054	24007204	24889474	23652498
153	24450527	28715909	24872864	24224653	32339821	25091997	25963319	23782409	24843621	23605685
154	23924390	28715909	24922791	24178970	32339821	25091997	26289780	23555802	24802386	23555554
155	24557928	28715909	24985631	24133973	32339821	25091997	26630621	23340641	24766365	23501581
156	24181244	28715909	25060419	24089696	32339821	25091997	26977809	23143029	24736064	23443328
157	23597886	28715909	25146028	24046172	32339821	25091997	27326005	22966051	24711876	23380468
158	23702045	28715909	25241196	24003435	32339821	25091997	27671148	22811244	24694099	23312771
159	23773966	28715909	25344557	23961516	32339821	25091997	28009916	22679198	24682868	23240164
160	23478462	28715909	25454678	23920447	32339821	25091997	28339520	22569836	24678215	23162679
161	23318725	28715909	25570083	23880259	32339821	25091997	28657614	22482552	24680075	23080443
162	23443330	28715909	25689293	23840980	32339821	25091997	28962254	22416332	24688324	22993636
163	24059884	28715909	25810854	23802641	32339821	25091997	29251872	22369836	24702785	22902497
164	24157992	28715909	25933365	23765269	32339821	25091997	29525277	22341453	24723253	22807285
165	23899607	28715909	26055505	23728890	32339821	25091997	29781619	22329391	24749506	22708274
166	23892119	28715909	26176052	23693531	32339821	25091997	30020387	22331717	24781355	22605707
167	23736859	28715909	26293903	23659216	32339821	25091997	30241375	22346431	24818584	22499848
168	23558646	28715909	26408086	23625970	32339821	25091997	30444649	22371523	24861026	22390914
169	23410845	28715909	26517768	23593815	32339821	25091997	30630522	22405014	24908495	22279135
170	23452354	28715909	26622261	23562772	32339821	25091997	30799515	22445007	24960844	22164700
171	23557071	28715909	26721022	23532862	32339821	25091997	30952312	22489732	25017934	22047790
172	20445650	28715909	26813649	23504105	32339821	25091997	31089741	22537557	25079625	21928585
173	21679463	28715909	26899875	23476518	32339821	25091997	31212714	22587036	25145806	21807230
174	22753326	28715909	26979558	23450119	32339821	25091997	31322214	22636902	25216351	21683887
175	22661300	28715909	27052671	23424923	32339821	25091997	31419261	22686081	25291171	21558675
176	23145892	28715909	27119288	23400945	32339821	25091997	31504877	22733699	25370153	21431737
177	23011678	28715909	27179572	23378198	32339821	25091997	31580077	22779067	25453206	21303190
178	23021244	28715909	27221197	23361862	32360669	25071149	31632517	22809877	25517926	21205798
179	21785563	28715909	27247280	23351318	32385069	25046749	31665773	22828787	25562198	21140438


==> data/lowFreqData.csv <==
x,y
0.00018492,2.9744
0.00057764,2.973
0.00069135,2.9726
0.00090136,2.9719
0.0010995,2.9712
0.0014269,2.97
0.0014468,2.9699
0.0015111,2.9697
0.0017079,2.969
0.0017879,2.9687
0.0018973,2.9684
0.0020591,2.9678
0.0023173,2.9669
0.0024497,2.9664
0.0026974,2.9655
0.0027707,2.9653
0.0028126,2.9651
0.002844,2.965
0.0029455,2.9647
0.0033211,2.9633
0.0033741,2.9632
0.0042604,2.96
0.004395,2.9596
0.004449,2.9594
0.0045087,2.9592
0.0045488,2.959
0.0045509,2.959
0.0047668,2.9583
0.0052687,2.9565
0.005365,2.9562
0.005642,2.9552
0.0057048,2.955
0.0058479,2.9545
0.0060877,2.9537
0.0061346,2.9535
0.0062393,2.9531
0.0062443,2.9531
0.0063768,2.9527
0.0065478,2.9521
0.0068027,2.9512
0.0068276,2.9511
0.007103,2.9502
0.0071433,2.95
0.0074249,2.949
0.007483,2.9488
0.007995,2.9471
0.0081912,2.9464
0.0082039,2.9464
0.0082165,2.9463
0.0082589,2.9462
0.0087991,2.9443
0.0089653,2.9438
0.0094112,2.9422
0.0094137,2.9422
0.0097425,2.9411
0.0098289,2.9408
0.010073,2.94
0.010211,2.9395
0.01058,2.9383
0.011024,2.9368
0.011429,2.9355
0.011475,2.9353
0.011539,2.9351
0.01178,2.9343
0.012907,2.9306
0.012996,2.9303
0.013615,2.9283
0.013728,2.9279
0.014427,2.9256
0.014439,2.9256
0.014523,2.9253
0.014542,2.9253
0.014719,2.9247
0.015062,2.9236
0.015104,2.9235
0.015432,2.9224
0.015641,2.9218
0.015681,2.9216
0.01591,2.9209
0.016139,2.9202
0.016331,2.9196
0.016341,2.9196
0.016423,2.9193
0.016449,2.9192
0.016842,2.918
0.016857,2.9179
0.017253,2.9167
0.017404,2.9162
0.017875,2.9148
0.017887,2.9148
0.017917,2.9147
0.018044,2.9143
0.018351,2.9133
0.018903,2.9117
0.019353,2.9103
0.019372,2.9102
0.020004,2.9083
0.020524,2.9068
0.020747,2.9061
0.020865,2.9058
0.02087,2.9058
0.020928,2.9056
0.020965,2.9055
0.02157,2.9037
0.021584,2.9037
0.021693,2.9034
0.021768,2.9032
0.021805,2.9031
0.021813,2.903
0.022362,2.9014
0.022395,2.9013
0.022482,2.9011
0.023162,2.8992
0.02319,2.8991
0.023377,2.8985
0.023453,2.8983
0.023903,2.8971
0.024099,2.8965
0.024172,2.8963
0.024248,2.8961
0.024444,2.8956
0.024593,2.8951
0.024899,2.8943
0.025023,2.8939
0.025133,2.8936
0.025312,2.8931
0.025414,2.8929
0.025642,2.8922
0.02569,2.8921
0.026185,2.8908
0.026221,2.8907
0.026226,2.8907
0.026614,2.8896
0.026643,2.8895
0.026908,2.8888
0.026961,2.8887
0.027619,2.8869
0.027747,2.8866
0.028049,2.8858
0.028216,2.8854
0.028268,2.8852
0.02827,2.8852
0.028283,2.8852
0.028497,2.8846
0.028631,2.8843
0.028724,2.884
0.028798,2.8838
0.028859,2.8837
0.029028,2.8832
0.029112,2.883
0.029401,2.8823
0.0295,2.882
0.029785,2.8813
0.030181,2.8803
0.030253,2.8801
0.030439,2.8796
0.030718,2.8789
0.030774,2.8788
0.030917,2.8784
0.031253,2.8776
0.031462,2.877
0.03197,2.8758
0.032015,2.8757
0.032643,2.8741
0.033112,2.873
0.033129,2.8729
0.03362,2.8717
0.033674,2.8716
0.033999,2.8708
0.034427,2.8698
0.034731,2.8691
0.034973,2.8685
0.035268,2.8678
0.035273,2.8678
0.035529,2.8672
0.035663,2.8669
0.035827,2.8665
0.036006,2.866
0.03634,2.8653
0.03726,2.8631
0.037269,2.8631
0.037285,2.8631
0.037817,2.8618
0.038131,2.8611
0.038163,2.861
0.038647,2.8599
0.03878,2.8596
0.039001,2.8591
0.039033,2.8591
0.039353,2.8583
0.039409,2.8582
0.039629,2.8577
0.039753,2.8574
0.03987,2.8572
0.040656,2.8554
0.040685,2.8553
0.040706,2.8553
0.041341,2.8539
0.041925,2.8526
0.042021,2.8524
0.042451,2.8514
0.043037,2.8502
0.04317,2.8499
0.043179,2.8498
0.043248,2.8497
0.043697,2.8487
0.043758,2.8486
0.044547,2.8469
0.044639,2.8467
0.044672,2.8466
0.044755,2.8464
0.044766,2.8464
0.044837,2.8462
0.044931,2.846
0.044957,2.846
0.045042,2.8458
0.045133,2.8456
0.045495,2.8448
0.045623,2.8445
0.045699,2.8444
0.045834,2.8441
0.04599,2.8437
0.046626,2.8424
0.046713,2.8422
0.046804,2.842
0.046816,2.842
0.047013,2.8416
0.047595,2.8403
0.047664,2.8402
0.047727,2.84
0.047773,2.8399
0.04805,2.8393
0.048261,2.8389
0.04831,2.8388
0.048515,2.8384
0.048693,2.838
0.048925,2.8375
0.048985,2.8374
0.049693,2.8358
0.049864,2.8355
0.050475,2.8342
0.050644,2.8338
0.050758,2.8336
0.051301,2.8324
0.051487,2.832
0.051488,2.832
0.051527,2.832
0.051554,2.8319
0.051957,2.8311
0.052103,2.8307
0.052602,2.8297
0.052756,2.8294
0.0528,2.8293
0.05305,2.8287
0.053095,2.8286
0.053129,2.8286
0.053256,2.8283
0.053354,2.8281
0.053425,2.8279
0.053502,2.8278
0.053547,2.8277
0.053574,2.8276
0.054365,2.826
0.054522,2.8256
0.054578,2.8255
0.054631,2.8254
0.054991,2.8246
0.055065,2.8245
0.055386,2.8238
0.055461,2.8236
0.0555,2.8236
0.055679,2.8232
0.055788,2.8229
0.056094,2.8223
0.056422,2.8216
0.056607,2.8212
0.057143,2.8201
0.057254,2.8198
0.057353,2.8196
0.057709,2.8189
0.058003,2.8182
0.058274,2.8177
0.058325,2.8176
0.05833,2.8176
0.058624,2.8169
0.058945,2.8162
0.058952,2.8162
0.058963,2.8162
0.059099,2.8159
0.059201,2.8157
0.059475,2.8151
0.059482,2.8151
0.059533,2.815
0.060053,2.8139
0.060098,2.8138
0.060754,2.8124
0.060839,2.8122
0.061125,2.8116
0.061187,2.8114
0.061665,2.8104
0.061842,2.81
0.061933,2.8098
0.062735,2.8081
0.062738,2.8081
0.063011,2.8075
0.063335,2.8068
0.063594,2.8063
0.0636,2.8063
0.063622,2.8062
0.063762,2.8059
0.064242,2.8049
0.064294,2.8048
0.064524,2.8043
0.064875,2.8035
0.065238,2.8027
0.065583,2.802
0.065595,2.802
0.065684,2.8018
0.065707,2.8017
0.065756,2.8016
0.065865,2.8014
0.06588,2.8013
0.065936,2.8012
0.066145,2.8008
0.066237,2.8006
0.066326,2.8004
0.066712,2.7995
0.066778,2.7994
0.067128,2.7986
0.067453,2.7979
0.068062,2.7966
0.068138,2.7964
0.06816,2.7964
0.068277,2.7961
0.068953,2.7947
0.06909,2.7944
0.069252,2.794
0.06964,2.7932
0.069663,2.7931
0.069821,2.7928
0.069939,2.7925
0.070297,2.7917
0.070335,2.7916
0.070598,2.7911
0.070666,2.7909
0.070731,2.7908
0.070795,2.7906
0.070964,2.7903
0.07134,2.7895
0.071478,2.7892
0.071508,2.7891
0.071523,2.7891
0.072051,2.7879
0.07211,2.7878
0.072161,2.7877
0.072531,2.7869
0.072598,2.7867
0.072864,2.7861
0.072881,2.7861
0.072951,2.786
0.072996,2.7859
0.073348,2.7851
0.073411,2.785
0.073483,2.7848
0.073506,2.7847
0.073523,2.7847
0.073672,2.7844
0.073811,2.7841
0.073986,2.7837
0.074188,2.7833
0.074268,2.7831
0.074351,2.7829
0.074429,2.7827
0.074434,2.7827
0.074616,2.7823
0.074945,2.7816
0.075036,2.7814
0.075087,2.7813
0.076042,2.7792
0.076088,2.7791
0.076195,2.7789
0.076273,2.7788
0.076308,2.7787
0.076407,2.7785
0.076863,2.7775
0.077198,2.7768
0.077522,2.7761
0.077526,2.7761
0.077603,2.7759
0.077681,2.7757
0.077797,2.7755
0.077977,2.7751
0.078068,2.7749
0.078267,2.7745
0.078405,2.7742
0.078483,2.774
0.078714,2.7735
0.078773,2.7734
0.078879,2.7732
0.078946,2.773
0.079214,2.7725
0.079358,2.7721
0.079363,2.7721
0.079501,2.7718
0.079558,2.7717
0.079688,2.7714
0.07979,2.7712
0.080067,2.7706
0.080157,2.7705
0.08017,2.7704
0.080357,2.77
0.080466,2.7698
0.080759,2.7692
0.080863,2.769
0.08093,2.7688
0.081284,2.7681
0.081422,2.7678
0.08174,2.7671
0.083067,2.7644
0.083331,2.7638
0.083402,2.7637
0.083786,2.7629
0.083937,2.7626
0.084109,2.7623
0.08459,2.7613
0.084734,2.761
0.085104,2.7603
0.085309,2.7598
0.085867,2.7587
0.086205,2.7581
0.086244,2.758
0.086324,2.7578
0.086352,2.7578
0.086712,2.7571
0.086873,2.7567
0.08717,2.7562
0.087342,2.7558
0.087492,2.7555
0.087681,2.7552
0.087813,2.7549
0.087823,2.7549
0.088166,2.7542
0.088259,2.7541
0.088339,2.7539
0.088345,2.7539
0.08848,2.7536
0.088598,2.7534
0.088907,2.7528
0.088938,2.7528
0.089394,2.7519
0.089465,2.7518
0.089573,2.7516
0.089729,2.7513
0.089788,2.7512
0.090901,2.7491
0.091125,2.7487
0.091193,2.7486
0.091208,2.7486
0.091292,2.7484
0.091612,2.7479
0.091905,2.7473
0.092029,2.7471
0.092078,2.747
0.092262,2.7467
0.092295,2.7467
0.092582,2.7462
0.093817,2.744
0.093906,2.7439
0.094264,2.7433
0.094363,2.7431
0.094507,2.7429
0.095383,2.7414
0.096411,2.7398
0.096413,2.7398
0.096532,2.7396
0.096622,2.7395
0.096748,2.7393
0.096858,2.7391
0.096949,2.739
0.097177,2.7386
0.097277,2.7385
0.097484,2.7381
0.097515,2.7381
0.097787,2.7377
0.097927,2.7375
0.098175,2.7371
0.098496,2.7366
0.098588,2.7365
0.098912,2.736
0.09902,2.7359
0.099141,2.7357
0.099263,2.7355
0.099348,2.7354
0.099484,2.7352
0.099662,2.735
0.099948,2.7346
0.10002,2.7345
0.10007,2.7344
0.10015,2.7343
0.10018,2.7342
0.10043,2.7339
0.10067,2.7336
0.101,2.7331
0.10122,2.7328
0.10145,2.7325
0.10171,2.7322
0.10176,2.7321
0.1025,2.7312
0.10275,2.7309
0.10278,2.7308
0.10292,2.7307
0.10298,2.7306
0.10337,2.7301
0.10356,2.7299
0.10358,2.7299
0.10372,2.7297
0.10401,2.7294
0.10429,2.729
0.10471,2.7286
0.10475,2.7285
0.10529,2.7279
0.10532,2.7279
0.10553,2.7276
0.10557,2.7276
0.10605,2.7271
0.10606,2.7271
0.10645,2.7267
0.10652,2.7266
0.10665,2.7265
0.10688,2.7262
0.10688,2.7262
0.10693,2.7262
0.10704,2.7261
0.10707,2.726
0.10709,2.726
0.10737,2.7257
0.10759,2.7255
0.10775,2.7254
0.10818,2.7249
0.10826,2.7249
0.10838,2.7248
0.10869,2.7245
0.1088,2.7244
0.10897,2.7242
0.10903,2.7242
0.10944,2.7238
0.10949,2.7238
0.10976,2.7235
0.10993,2.7234
0.11007,2.7233
0.11008,2.7232
0.11031,2.7231
0.11034,2.723
0.11083,2.7226
0.11128,2.7223
0.11169,2.722
0.11174,2.7219
0.11195,2.7218
0.11202,2.7217
0.11204,2.7217
0.11208,2.7217
0.1122,2.7216
0.11221,2.7216
0.11221,2.7216
0.11225,2.7215
0.11262,2.7213
0.11265,2.7212
0.11291,2.7211
0.11321,2.7208
0.11325,2.7208
0.11332,2.7208
0.1134,2.7207
0.11424,2.7202
0.11425,2.7201
0.11434,2.7201
0.11438,2.7201
0.1146,2.7199
0.11506,2.7196
0.11512,2.7196
0.11537,2.7195
0.11571,2.7192
0.11605,2.7191
0.11635,2.7189
0.11655,2.7188
0.11683,2.7186
0.11697,2.7185
0.11702,2.7185
0.11742,2.7183
0.1175,2.7183
0.11764,2.7182
0.11776,2.7181
0.118,2.718
0.11804,2.718
0.11835,2.7178
0.11863,2.7177
0.11968,2.7172
0.12,2.717
0.12017,2.717
0.12053,2.7168
0.12063,2.7168
0.12095,2.7166
0.12219,2.7161
0.1222,2.7161
0.12262,2.7159
0.12286,2.7158
0.12287,2.7158
0.12328,2.7157
0.12343,2.7156
0.12347,2.7156
0.12374,2.7155
0.12385,2.7154
0.12417,2.7153
0.12428,2.7153
0.12437,2.7152
0.12442,2.7152
0.12453,2.7152
0.12465,2.7151
0.12484,2.715
0.12536,2.7148
0.12542,2.7148
0.12547,2.7148
0.12553,2.7148
0.12575,2.7147
0.12578,2.7147
0.12581,2.7147
0.12605,2.7146
0.1261,2.7146
0.12614,2.7145
0.12627,2.7145
0.12717,2.7141
0.12724,2.7141
0.12743,2.714
0.12744,2.714
0.12788,2.7139
0.12809,2.7138
0.12809,2.7138
0.12815,2.7137
0.12815,2.7137
0.12874,2.7135
0.12877,2.7135
0.12906,2.7134
0.12907,2.7134
0.12913,2.7133
0.12946,2.7132
0.12962,2.7131
0.12973,2.7131
0.12982,2.713
0.12993,2.713
0.13055,2.7127
0.13088,2.7125
0.13108,2.7124
0.13111,2.7124
0.13133,2.7123
0.13137,2.7123
0.13151,2.7122
0.13156,2.7122
0.13182,2.7121
0.13226,2.7118
0.13247,2.7117
0.13271,2.7116
0.13278,2.7116
0.1331,2.7114
0.13317,2.7113
0.13324,2.7113
0.13342,2.7112
0.13348,2.7112
0.13353,2.7111
0.13418,2.7107
0.13423,2.7107
0.13457,2.7105
0.13462,2.7105
0.13468,2.7104
0.13468,2.7104
0.13486,2.7103
0.13489,2.7103
0.13505,2.7102
0.13514,2.7101
0.13518,2.7101
0.13524,2.7101
0.13568,2.7097
0.13576,2.7097
0.13577,2.7097
0.13688,2.7088
0.13726,2.7085
0.13743,2.7084
0.13745,2.7084
0.13747,2.7084
0.13749,2.7083
0.13754,2.7083
0.13755,2.7083
0.13772,2.7081
0.1379,2.708
0.13801,2.7079
0.13808,2.7078
0.13828,2.7076
0.13873,2.7072
0.13881,2.7071
0.13896,2.707
0.1391,2.7069
0.13918,2.7068
0.14042,2.7055
0.14098,2.7049
0.1413,2.7045
0.14132,2.7045
0.14134,2.7044
0.14157,2.7042
0.1419,2.7037
0.14237,2.7031
0.14248,2.703
0.14266,2.7028
0.1427,2.7027
0.14378,2.7012
0.14395,2.7009
0.14395,2.7009
0.14404,2.7008
0.14432,2.7004
0.14435,2.7003
0.14439,2.7003
0.14491,2.6994
0.145,2.6993
0.14501,2.6993
0.14504,2.6992
0.14506,2.6992
0.14529,2.6988
0.14556,2.6984
0.14568,2.6981
0.14577,2.698
0.14608,2.6974
0.14629,2.6971
0.1463,2.6971
0.14644,2.6968
0.14683,2.6961
0.14692,2.6959
0.14693,2.6959
0.14699,2.6958
0.14709,2.6956
0.14712,2.6955
0.14715,2.6955
0.14723,2.6953
0.14772,2.6944
0.1478,2.6942
0.14811,2.6935
0.14821,2.6933
0.14829,2.6932
0.14837,2.693
0.14843,2.6929
0.14903,2.6916
0.14908,2.6915
0.14909,2.6914
0.14914,2.6913
0.14922,2.6911
0.14925,2.6911
0.14931,2.691
0.14947,2.6906
0.14949,2.6906
0.14973,2.69
0.14996,2.6895
0.15005,2.6892
0.15012,2.6891
0.15032,2.6886
0.15064,2.6878
0.15072,2.6876
0.15081,2.6874
0.15088,2.6872
0.15089,2.6872
0.15103,2.6868
0.15107,2.6867
0.15119,2.6864
0.15122,2.6864
0.15174,2.685
0.15199,2.6843
0.1521,2.684
0.15219,2.6838
0.1526,2.6826
0.15315,2.6811
0.15322,2.6808
0.15353,2.6799
0.15422,2.6779
0.15422,2.6779
0.15428,2.6776
0.15437,2.6774
0.15469,2.6764
0.15519,2.6747
0.15524,2.6746
0.15542,2.674
0.15563,2.6733
0.15572,2.673
0.15588,2.6724
0.1559,2.6723
0.15657,2.67
0.15667,2.6697
0.15675,2.6694
0.15715,2.6679
0.15718,2.6678
0.15784,2.6654
0.15785,2.6653
0.15804,2.6646
0.15815,2.6642
0.15821,2.6639
0.15834,2.6634
0.15853,2.6627
0.15879,2.6617
0.15905,2.6606
0.15917,2.6601
0.15937,2.6593
0.15947,2.6589
0.15949,2.6588
0.15963,2.6582
0.15974,2.6577
0.15988,2.6571
0.15993,2.6569
0.16003,2.6565
0.16012,2.6561
0.1602,2.6558
0.16026,2.6555
0.16032,2.6553
0.1604,2.6549
0.16083,2.653
0.16094,2.6525
0.16095,2.6525
0.16111,2.6518
0.1612,2.6514
0.16136,2.6507
0.16137,2.6506
0.16153,2.6499
0.16166,2.6493
0.16183,2.6485
0.16186,2.6483
0.16226,2.6465
0.16231,2.6463
0.16241,2.6458
0.16275,2.6441
0.16287,2.6436
0.16289,2.6435
0.16318,2.642
0.16329,2.6415
0.16351,2.6404
0.16396,2.6381
0.16398,2.638
0.16403,2.6378
0.16409,2.6374
0.16414,2.6372
0.16423,2.6367
0.16427,2.6365
0.16428,2.6365
0.16472,2.6342
0.16474,2.6341
0.16498,2.6328
0.16502,2.6326
0.1652,2.6316
0.16527,2.6312
0.16531,2.631
0.16539,2.6306
0.1655,2.63
0.16566,2.6291
0.16571,2.6288
0.16573,2.6287
0.16599,2.6273
0.166,2.6273
0.16641,2.625
0.16646,2.6247
0.16649,2.6245
0.1667,2.6233
0.16673,2.6232
0.1668,2.6228
0.16713,2.6209
0.16716,2.6207
0.16809,2.6152
0.16826,2.6142
0.16828,2.6141
0.1691,2.609
0.16925,2.6081
0.16934,2.6075
0.16952,2.6064
0.16972,2.6051
0.16996,2.6036
0.17008,2.6028
0.17032,2.6013
0.17034,2.6012
0.17056,2.5998
0.17101,2.5968
0.17138,2.5943
0.17141,2.5941
0.17202,2.59
0.17235,2.5877
0.17241,2.5873
0.17247,2.5869
0.17264,2.5858
0.17281,2.5845
0.17307,2.5827
0.17332,2.581
0.17335,2.5807
0.17341,2.5803
0.1736,2.579
0.1739,2.5768
0.17393,2.5766
0.17397,2.5763
0.17416,2.5749
0.17422,2.5745
0.17449,2.5725
0.17466,2.5712
0.17506,2.5683
0.1751,2.568
0.17518,2.5674
0.17532,2.5664
0.17537,2.566
0.17538,2.5659
0.17544,2.5655
0.17549,2.5651
0.17582,2.5626
0.17604,2.5609
0.17632,2.5587
0.17643,2.5579
0.17682,2.5549
0.17694,2.5539
0.17715,2.5523
0.17729,2.5512
0.17731,2.5511
0.17749,2.5496
0.17824,2.5437
0.17827,2.5435
0.17877,2.5394
0.17901,2.5375
0.17913,2.5364
0.17959,2.5326
0.17962,2.5324
0.17974,2.5314
0.18045,2.5255
0.18068,2.5235
0.18069,2.5235
0.18085,2.5221
0.18113,2.5198
0.18125,2.5187
0.1814,2.5174
0.18151,2.5165
0.1816,2.5158
0.18178,2.5142
0.18202,2.5121
0.1824,2.5088
0.18264,2.5067
0.18272,2.506
0.18288,2.5046
0.18314,2.5023
0.18324,2.5014
0.18338,2.5002
0.1834,2.5001
0.18366,2.4977
0.18393,2.4953
0.18402,2.4946
0.18412,2.4936
0.18428,2.4922
0.18444,2.4908
0.18482,2.4874
0.18569,2.4794
0.18673,2.47
0.18683,2.469
0.18727,2.465
0.18743,2.4635
0.18749,2.4628
0.18764,2.4615
0.18803,2.4578
0.18804,2.4577
0.18812,2.457
0.18832,2.4552
0.18839,2.4545
0.18847,2.4538
0.18852,2.4533
0.18868,2.4518
0.18878,2.4508
0.18886,2.4501
0.18903,2.4485
0.18963,2.4428
0.18973,2.4418
0.19034,2.436
0.19043,2.4352
0.19053,2.4343
0.1907,2.4326
0.19076,2.432
0.19119,2.4279
0.1913,2.427
0.19133,2.4266
0.19168,2.4233
0.19176,2.4226
0.19236,2.4168
0.1925,2.4154
0.19251,2.4154
0.19251,2.4154
0.19265,2.414
0.1927,2.4136
0.19326,2.4081
0.19336,2.4072
0.19343,2.4065
0.19371,2.4038
0.19384,2.4026
0.19397,2.4013
0.19401,2.401
0.19411,2.3999
0.19423,2.3988
0.19425,2.3986
0.19446,2.3967
0.19484,2.393
0.19508,2.3907
0.19513,2.3902
0.19533,2.3883
0.19551,2.3866
0.19577,2.384
0.19581,2.3836
0.19595,2.3824
0.19665,2.3757
0.19681,2.3741
0.19714,2.371
0.19753,2.3672
0.19797,2.363
0.19801,2.3627
0.19804,2.3623
0.19812,2.3616
0.19836,2.3594
0.19863,2.3568
0.19874,2.3557
0.19876,2.3556
0.19884,2.3548
0.19899,2.3534
0.19991,2.3448
0.2001,2.343
0.20012,2.3428
0.20015,2.3425
0.20085,2.336
0.20103,2.3343
0.20115,2.3332
0.20119,2.3329
0.20124,2.3324
0.20161,2.3289
0.20169,2.3282
0.20181,2.3271
0.20217,2.3238
0.20223,2.3233
0.20255,2.3204
0.20322,2.3143
0.20333,2.3134
0.20338,2.3129
0.20375,2.3096
0.20392,2.3081
0.20394,2.308
0.20401,2.3073
0.20401,2.3073
0.20412,2.3063
0.20425,2.3052
0.20468,2.3014
0.20485,2.2999
0.20511,2.2976
0.20541,2.2951
0.2056,2.2935
0.20591,2.2908
0.206,2.29
0.20624,2.288
0.20629,2.2876
0.20634,2.2872
0.20662,2.2848
0.20668,2.2843
0.2069,2.2824
0.20722,2.2798
0.20725,2.2795
0.20725,2.2795
0.20769,2.2759
0.20803,2.2731
0.20837,2.2704
0.20837,2.2704
0.20857,2.2689
0.2086,2.2686
0.20884,2.2667
0.20891,2.2661
0.20944,2.262
0.20972,2.2598
0.21006,2.2572
0.21061,2.2531
0.21094,2.2506
0.211,2.2502
0.21103,2.25
0.21108,2.2496
0.21113,2.2492
0.21138,2.2474
0.21148,2.2467
0.21199,2.243
0.21267,2.2383
0.21295,2.2364
0.21302,2.2359
0.21306,2.2356
0.21313,2.2351
0.21321,2.2346
0.21339,2.2334
0.2135,2.2327
0.21351,2.2326
0.2136,2.232
0.21399,2.2295
0.21399,2.2295
0.21424,2.2278
0.21436,2.2271
0.21437,2.227
0.21445,2.2265
0.21453,2.226
0.21472,2.2248
0.21479,2.2244
0.21519,2.2219
0.21535,2.221
0.2155,2.2201
0.21579,2.2183
0.2158,2.2183
0.21581,2.2182
0.21655,2.214
0.21674,2.2129
0.21689,2.2121
0.21704,2.2113
0.21714,2.2108
0.21716,2.2106
0.21797,2.2064
0.21823,2.2051
0.21848,2.2039
0.2185,2.2038
0.21925,2.2002
0.21935,2.1997
0.22,2.1969
0.22012,2.1964
0.22044,2.195
0.22076,2.1937
0.2211,2.1924
0.22112,2.1923
0.22123,2.1919
0.22252,2.1874
0.22289,2.1862
0.22341,2.1847
0.22361,2.1841
0.22364,2.1841
0.22408,2.1829
0.22415,2.1827
0.22416,2.1827
0.22439,2.1822
0.22456,2.1818
0.22472,2.1814
0.22472,2.1814
0.22479,2.1812
0.22488,2.181
0.22503,2.1807
0.22517,2.1804
0.2253,2.1802
0.22576,2.1793
0.2259,2.1791
0.22596,2.179
0.22604,2.1789
0.22634,2.1784
0.22654,2.1781
0.22674,2.1778
0.22675,2.1778
0.22712,2.1774
0.22723,2.1773
0.22725,2.1773
0.22803,2.1766
0.22822,2.1765
0.22861,2.1763
0.2292,2.1762
0.22924,2.1762
0.22928,2.1762
0.22965,2.1762
0.23009,2.1763
0.23012,2.1764
0.23018,2.1764
0.23028,2.1764
0.2303,2.1764
0.23037,2.1765
0.23043,2.1765
0.23047,2.1765
0.23058,2.1766
0.23072,2.1767
0.23074,2.1767
0.23093,2.1769
0.23094,2.1769
0.23119,2.1771
0.23134,2.1772
0.23143,2.1773
0.23173,2.1777
0.23248,2.1787
0.2325,2.1788
0.23265,2.179
0.23266,2.179
0.23267,2.1791
0.23285,2.1794
0.23312,2.1799
0.23319,2.18
0.23326,2.1802
0.23344,2.1805
0.23373,2.1812
0.23378,2.1813
0.23391,2.1816
0.23402,2.1819
0.23439,2.1828
0.23486,2.1841
0.23507,2.1847
0.23512,2.1849
0.23531,2.1854
0.23536,2.1856
0.23555,2.1862
0.23556,2.1862
0.2357,2.1867
0.23576,2.1869
0.2359,2.1874
0.23605,2.1879
0.23608,2.188
0.23657,2.1898
0.23666,2.1901
0.23673,2.1904
0.23718,2.1922
0.23722,2.1924
0.23777,2.1947
0.23784,2.1951
0.23784,2.1951
0.23813,2.1964
0.23833,2.1973
0.23835,2.1974
0.23836,2.1975
0.23838,2.1975
0.23876,2.1994
0.23887,2.2
0.23938,2.2026
0.23967,2.2042
0.23971,2.2044
0.23986,2.2052
0.23988,2.2053
0.23993,2.2056
0.24009,2.2065
0.24024,2.2074
0.24062,2.2096
0.24095,2.2116
0.24114,2.2127
0.24154,2.2153
0.2416,2.2157
0.24165,2.216
0.24184,2.2173
0.24202,2.2185
0.24214,2.2193
0.24231,2.2205
0.2424,2.2211
0.24241,2.2212
0.24255,2.2221
0.24264,2.2228
0.24266,2.2229
0.24296,2.225
0.24307,2.2258
0.2432,2.2268
0.24327,2.2273
0.2434,2.2282
0.2434,2.2283
0.24383,2.2315
0.24385,2.2316
0.24401,2.2329
0.24435,2.2356
0.24439,2.2359
0.24446,2.2364
0.24461,2.2377
0.24465,2.238
0.24467,2.2381
0.24487,2.2398
0.24511,2.2417
0.24551,2.2452
0.2457,2.2468
0.2458,2.2476
0.246,2.2494
0.24605,2.2498
0.24622,2.2513
0.24639,2.2529
0.24684,2.257
0.24689,2.2574
0.24691,2.2576
0.24719,2.2602
0.24814,2.2693
0.24836,2.2715
0.24839,2.2719
0.24839,2.2719
0.24859,2.2739
0.24859,2.2739
0.24868,2.2748
0.24883,2.2763
0.24895,2.2775
0.24934,2.2815
0.24936,2.2818
0.24942,2.2824
0.24949,2.2831
0.24957,2.284
0.2498,2.2864
0.24995,2.288
0.24996,2.2882
0.25012,2.2898
0.25039,2.2928
0.25046,2.2936
0.25058,2.2949
0.25075,2.2968
0.25087,2.2981
0.25113,2.3011
0.25118,2.3016
0.25139,2.304
0.25161,2.3066
0.25188,2.3096
0.25205,2.3116
0.2526,2.3181
0.25265,2.3188
0.25266,2.3189
0.25285,2.3212
0.2529,2.3218
0.25307,2.3238
0.2532,2.3254
0.2534,2.3279
0.25368,2.3314
0.25381,2.333
0.25382,2.3331
0.25398,2.3352
0.25413,2.337
0.25415,2.3373
0.25436,2.3399
0.2544,2.3404
0.25444,2.341
0.25471,2.3445
0.25492,2.3471
0.25525,2.3514
0.25545,2.3541
0.25551,2.3548
0.25604,2.362
0.25611,2.3629
0.25614,2.3633
0.25618,2.3638
0.25619,2.3639
0.2563,2.3654
0.2563,2.3655
0.25647,2.3678
0.25705,2.3756
0.2573,2.3792
0.25752,2.3822
0.25803,2.3894
0.25812,2.3907
0.25833,2.3937
0.25859,2.3974
0.25859,2.3974
0.25907,2.4045
0.25917,2.4058
0.25935,2.4085
0.25943,2.4096
0.25979,2.415
0.25997,2.4176
0.26021,2.4213
0.26031,2.4227
0.26036,2.4234
0.2604,2.424
0.26042,2.4244
0.26098,2.4329
0.26103,2.4336
0.26148,2.4405
0.26159,2.4421
0.26187,2.4464
0.26197,2.448
0.26215,2.4509
0.26223,2.4522
0.26366,2.4747
0.26383,2.4773
0.26389,2.4783
0.26395,2.4794
0.26396,2.4795
0.26438,2.4862
0.26439,2.4865
0.26442,2.4869
0.26445,2.4874
0.26483,2.4935
0.26492,2.495
0.26523,2.5001
0.26538,2.5026
0.26539,2.5027
0.2657,2.5079
0.2659,2.5111
0.26601,2.513
0.26629,2.5176
0.26648,2.5208
0.26657,2.5223
0.26707,2.5306
0.26715,2.5319
0.26782,2.5433
0.26786,2.544
0.26844,2.5538
0.26855,2.5556
0.26906,2.5643
0.26912,2.5655
0.2694,2.5703
0.26946,2.5713
0.26972,2.5758
0.26987,2.5783
0.27024,2.5847
0.27037,2.587
0.27037,2.587
0.27038,2.5872
0.27058,2.5905
0.27114,2.6003
0.27117,2.6008
0.27121,2.6016
0.2716,2.6082
0.27163,2.6088
0.27212,2.6175
0.27221,2.619
0.27235,2.6214
0.27241,2.6225
0.27246,2.6234
0.27297,2.6323
0.273,2.6329
0.27301,2.633
0.27303,2.6334
0.27316,2.6357
0.27318,2.6361
0.27338,2.6395
0.27342,2.6402
0.27398,2.6502
0.27422,2.6544
0.27426,2.655
0.27439,2.6572
0.27454,2.66
0.2748,2.6646
0.27517,2.6712
0.2752,2.6717
0.27563,2.6792
0.27588,2.6837
0.27605,2.6866
0.27632,2.6914
0.27638,2.6924
0.27656,2.6957
0.27661,2.6965
0.27707,2.7047
0.2772,2.707
0.27722,2.7073
0.27758,2.7138
0.278,2.7211
0.27816,2.7238
0.27816,2.724
0.27867,2.7329
0.27896,2.738
0.27932,2.7442
0.27935,2.7449
0.27937,2.7452
0.27952,2.7478
0.27961,2.7494
0.27993,2.755
0.27993,2.755
0.28018,2.7594
0.28046,2.7642
0.2805,2.765
0.28071,2.7686
0.28073,2.769
0.28111,2.7757
0.28123,2.7777
0.28123,2.7777
0.28129,2.7788
0.28138,2.7803
0.28153,2.783
0.28208,2.7924
0.28211,2.7929
0.28211,2.793
0.28213,2.7932
0.28234,2.7968
0.28238,2.7976
0.2824,2.7979
0.28249,2.7995
0.28256,2.8006
0.28273,2.8036
0.28275,2.8039
0.28306,2.8092
0.28316,2.811
0.28336,2.8143
0.28351,2.8169
0.28396,2.8247
0.28397,2.8248
0.28465,2.8364
0.28486,2.8398
0.28513,2.8444
0.28574,2.8545
0.28613,2.8611
0.28616,2.8616
0.28623,2.8627
0.28664,2.8694
0.28667,2.87
0.28693,2.8742
0.28713,2.8774
0.28736,2.8813
0.28758,2.8848
0.28759,2.8849
0.28785,2.8891
0.2879,2.8899
0.28815,2.8939
0.28823,2.8952
0.28836,2.8974
0.2884,2.8981
0.28856,2.9006
0.28863,2.9017
0.28899,2.9074
0.289,2.9076
0.28904,2.9082
0.2891,2.9092
0.2893,2.9123
0.28937,2.9135
0.28973,2.9191
0.29,2.9232
0.29129,2.9432
0.29134,2.9439
0.29169,2.9491
0.29209,2.9551
0.29213,2.9557
0.29217,2.9563
0.29242,2.9601
0.2926,2.9627
0.29267,2.9638
0.29273,2.9646
0.29287,2.9668
0.29289,2.967
0.29366,2.9782
0.29375,2.9794
0.294,2.983
0.29412,2.9848
0.29429,2.9872
0.29442,2.989
0.29468,2.9927
0.29473,2.9933
0.29634,3.0155
0.297,3.0242
0.29717,3.0264
0.29724,3.0273
0.29738,3.0292
0.29739,3.0293
0.29753,3.031
0.29754,3.0312
0.29769,3.0331
0.29776,3.034
0.29801,3.0373
0.29816,3.0391
0.29816,3.0392
0.29845,3.0427
0.29858,3.0444
0.29864,3.0451
0.29879,3.047
0.29883,3.0475
0.29904,3.0501
0.29968,3.0578
0.29981,3.0594
0.30007,3.0626
0.30042,3.0666
0.30057,3.0684
0.30075,3.0705
0.30089,3.0721
0.30092,3.0724
0.30101,3.0734
0.30121,3.0757
0.30139,3.0778
0.30143,3.0783
0.30147,3.0787
0.30202,3.0847
0.30213,3.0859
0.30236,3.0885
0.30265,3.0916
0.30273,3.0924
0.30344,3.0999
0.30365,3.102
0.30372,3.1027
0.30424,3.108
0.30451,3.1107
0.30452,3.1107
0.30494,3.1148
0.30507,3.1161
0.30552,3.1203
0.30557,3.1208
0.30615,3.1261
0.30625,3.127
0.30649,3.1291
0.3069,3.1327
0.30698,3.1334
0.30721,3.1354
0.30749,3.1377
0.30765,3.1391
0.30789,3.1411
0.30853,3.1461
0.30873,3.1477
0.30873,3.1477
0.30885,3.1486
0.30894,3.1493
0.30896,3.1495
0.30932,3.1522
0.30935,3.1524
0.30942,3.1529
0.30984,3.156
0.3101,3.1578
0.3102,3.1585
0.31042,3.16
0.31049,3.1605
0.31063,3.1615
0.31076,3.1623
0.31076,3.1623
0.31084,3.1629
0.31095,3.1636
0.31105,3.1643
0.31111,3.1646
0.31172,3.1685
0.31226,3.1719
0.31233,3.1722
0.31273,3.1746
0.31274,3.1747
0.31279,3.1749
0.31283,3.1752
0.3131,3.1766
0.3131,3.1767
0.31323,3.1774
0.31354,3.179
0.31363,3.1795
0.31386,3.1807
0.31386,3.1807
0.31392,3.181
0.31399,3.1814
0.31402,3.1816
0.31418,3.1823
0.3144,3.1834
0.31455,3.1841
0.3148,3.1853
0.31517,3.187
0.3157,3.1893
0.31575,3.1895
0.31602,3.1906
0.31605,3.1907
0.31633,3.1919
0.31635,3.1919
0.31645,3.1923
0.31664,3.193
0.31665,3.1931
0.31676,3.1935
0.31689,3.194
0.31704,3.1945
0.31711,3.1947
0.31711,3.1947
0.31713,3.1948
0.31741,3.1958
0.31756,3.1963
0.31773,3.1968
0.31778,3.197
0.31784,3.1972
0.31887,3.2001
0.31936,3.2014
0.31988,3.2025
0.31999,3.2028
0.32007,3.2029
0.32011,3.203
0.32019,3.2032
0.32067,3.2041
0.32084,3.2044
0.32086,3.2044
0.32157,3.2055
0.32163,3.2055
0.32166,3.2056
0.32184,3.2058
0.32194,3.2059
0.32196,3.2059
0.32196,3.2059
0.32224,3.2062
0.32233,3.2063
0.32238,3.2064
0.32243,3.2064
0.32252,3.2065
0.32287,3.2068
0.32301,3.2069
0.32306,3.2069
0.32317,3.207
0.32334,3.2071
0.32359,3.2072
0.32364,3.2072
0.32387,3.2072
0.32389,3.2072
0.32414,3.2073
0.32429,3.2073
0.32443,3.2073
0.3245,3.2073
0.32463,3.2073
0.32475,3.2073
0.32481,3.2073
0.32503,3.2072
0.32504,3.2072
0.32509,3.2072
0.32606,3.2067
0.32612,3.2066
0.32628,3.2065
0.32642,3.2064
0.32656,3.2063
0.32692,3.2059
0.32717,3.2056
0.32728,3.2054
0.32729,3.2054
0.32736,3.2053
0.32753,3.2051
0.32761,3.205
0.32763,3.205
0.32769,3.2049
0.32774,3.2048
0.32785,3.2046
0.32791,3.2045
0.32793,3.2045
0.3287,3.2032
0.32882,3.203
0.32901,3.2026
0.32905,3.2025
0.32921,3.2022
0.32948,3.2016
0.32963,3.2013
0.33002,3.2004
0.33033,3.1996
0.33047,3.1992
0.33112,3.1975
0.33136,3.1968
0.33165,3.1959
0.33195,3.195
0.33224,3.194
0.33281,3.1921
0.33282,3.1921
0.33282,3.1921
0.33283,3.192
0.33311,3.1911
0.33359,3.1893
0.33371,3.1888
0.33392,3.188
0.33393,3.188
0.33401,3.1877
0.33478,3.1846
0.33505,3.1834
0.33525,3.1826
0.33576,3.1803
0.33576,3.1803
0.33581,3.1801
0.33593,3.1795
0.33616,3.1785
0.33703,3.1743
0.33729,3.173
0.33735,3.1727
0.33743,3.1723
0.33753,3.1718
0.33786,3.1701
0.33809,3.1689
0.33818,3.1684
0.33872,3.1656
0.33903,3.1639
0.33911,3.1634
0.33918,3.163
0.33944,3.1616
0.3399,3.159
0.34002,3.1583
0.34014,3.1576
0.34022,3.1571
0.3403,3.1567
0.34087,3.1533
0.34146,3.1497
0.34171,3.1481
0.34182,3.1474
0.34183,3.1474
0.34236,3.1441
0.34239,3.1438
0.34246,3.1434
0.34269,3.1419
0.34276,3.1415
0.34288,3.1407
0.34303,3.1397
0.34308,3.1394
0.34342,3.1371
0.34354,3.1364
0.34393,3.1337
0.34399,3.1333
0.34401,3.1332
0.34447,3.13
0.34456,3.1294
0.34466,3.1288
0.34483,3.1276
0.34526,3.1246
0.34527,3.1245
0.34551,3.1228
0.34587,3.1203
0.34597,3.1196
0.3461,3.1186
0.34637,3.1167
0.34637,3.1167
0.34713,3.1111
0.34732,3.1097
0.34742,3.109
0.34762,3.1075
0.3477,3.1069
0.34871,3.0993
0.34896,3.0974
0.34914,3.096
0.34936,3.0943
0.34944,3.0937
0.34955,3.0928
0.34959,3.0925
0.34966,3.092
0.34971,3.0915
0.35056,3.0849
0.35066,3.0841
0.35105,3.0811
0.35135,3.0787
0.3517,3.0758
0.35231,3.071
0.35269,3.0678
0.35285,3.0665
0.35298,3.0655
0.35308,3.0647
0.35309,3.0646
0.35339,3.0622
0.35435,3.0542
0.35443,3.0535
0.35448,3.0532
0.35451,3.0529
0.35472,3.0512
0.35479,3.0505
0.35525,3.0468
0.35537,3.0457
0.35551,3.0446
0.35567,3.0432
0.35611,3.0395
0.35658,3.0355
0.35666,3.0349
0.35673,3.0343
0.35674,3.0342
0.35679,3.0337
0.35707,3.0314
0.35746,3.0281
0.3577,3.0261
0.35823,3.0216
0.35847,3.0195
0.35848,3.0194
0.35856,3.0187
0.35867,3.0177
0.35878,3.0169
0.35905,3.0146
0.35908,3.0143
0.35965,3.0093
0.35966,3.0093
0.35986,3.0076
0.35994,3.0069
0.36002,3.0062
0.36038,3.0031
0.36038,3.0031
0.36055,3.0016
0.36069,3.0004
0.36078,2.9996
0.36088,2.9988
0.36092,2.9984
0.36114,2.9965
0.36136,2.9947
0.36138,2.9945
0.36147,2.9937
0.36162,2.9924
0.3617,2.9917
0.36189,2.9901
0.36224,2.9871
0.3624,2.9857
0.36262,2.9838
0.36266,2.9834
0.36331,2.9778
0.36344,2.9767
0.36396,2.9721
0.36414,2.9706
0.36473,2.9655
0.36473,2.9655
0.36496,2.9636
0.36509,2.9624
0.36539,2.9598
0.36552,2.9587
0.36562,2.9578
0.36563,2.9577
0.36589,2.9555
0.36601,2.9544
0.36635,2.9516
0.36639,2.9512
0.36644,2.9507
0.3666,2.9494
0.3669,2.9468
0.36725,2.9438
0.36736,2.9429
0.36749,2.9417
0.36789,2.9383
0.36841,2.9338
0.36843,2.9336
0.36852,2.9328
0.36857,2.9325
0.36868,2.9314
0.36876,2.9308
0.36879,2.9306
0.36879,2.9305
0.3689,2.9296
0.36929,2.9263
0.36949,2.9246
0.36949,2.9246
0.36955,2.924
0.3697,2.9228
0.36977,2.9222
0.3699,2.9211
0.36994,2.9207
0.36995,2.9206
0.37023,2.9182
0.37035,2.9172
0.37064,2.9148
0.37084,2.9131
0.37085,2.9129
0.37087,2.9127
0.37088,2.9127
0.37115,2.9104
0.37139,2.9084
0.3714,2.9083
0.37149,2.9075
0.37195,2.9037
0.37238,2.9
0.37238,2.8999
0.37269,2.8974
0.37277,2.8967
0.37295,2.8952
0.37297,2.895
0.37301,2.8946
0.3731,2.8939
0.37311,2.8938
0.37343,2.8912
0.37353,2.8903
0.37362,2.8895
0.37416,2.885
0.37418,2.8849
0.3742,2.8847
0.37526,2.8759
0.37537,2.8749
0.37556,2.8733
0.37561,2.8729
0.37572,2.872
0.37625,2.8676
0.37675,2.8635
0.37695,2.8618
0.37831,2.8506
0.37838,2.8501
0.37854,2.8487
0.37896,2.8453
0.37917,2.8436
0.37945,2.8413
0.37962,2.8399
0.37989,2.8377
0.37994,2.8373
0.38005,2.8364
0.38011,2.836
0.38048,2.8329
0.38057,2.8322
0.38076,2.8306
0.38083,2.8301
0.38085,2.8299
0.38094,2.8292
0.38151,2.8246
0.38171,2.8229
0.38173,2.8228
0.38195,2.821
0.38247,2.8168
0.38247,2.8168
0.38251,2.8165
0.38265,2.8154
0.38271,2.8149
0.38274,2.8147
0.38306,2.8121
0.38308,2.8119
0.38342,2.8092
0.38369,2.807
0.38393,2.8051
0.38395,2.805
0.38433,2.8019
0.38461,2.7997
0.38513,2.7956
0.38533,2.7939
0.38559,2.7919
0.3858,2.7902
0.38602,2.7884
0.38614,2.7875
0.38641,2.7853
0.38654,2.7843
0.38657,2.7841
0.38736,2.7778
0.38769,2.7751
0.38774,2.7748
0.38799,2.7728
0.38825,2.7707
0.38827,2.7706
0.38872,2.767
0.38927,2.7627
0.38928,2.7626
0.38945,2.7612
0.3895,2.7608
0.38969,2.7594
0.38976,2.7588
0.38981,2.7584
0.39024,2.7549
0.39037,2.754
0.39041,2.7536
0.39057,2.7524
0.39063,2.7519
0.39104,2.7486
0.39126,2.7469
0.39156,2.7445
0.39207,2.7405
0.3921,2.7402
0.39211,2.7401
0.39248,2.7372
0.3926,2.7362
0.39261,2.7362
0.39279,2.7347
0.39286,2.7341
0.39339,2.73
0.39341,2.7298
0.39367,2.7277
0.39389,2.7259
0.39418,2.7237
0.39448,2.7212
0.39459,2.7203
0.39491,2.7178
0.39528,2.7148
0.39533,2.7145
0.39543,2.7136
0.39545,2.7134
0.39548,2.7132
0.39559,2.7123
0.39585,2.7102
0.39625,2.707
0.39628,2.7067
0.39633,2.7063
0.39668,2.7035
0.39697,2.7012
0.39739,2.6978
0.3975,2.6969
0.3976,2.696
0.3977,2.6952
0.3982,2.6912
0.3986,2.6879
0.39894,2.6851
0.39938,2.6815
0.39945,2.6809
0.39967,2.6791
0.40021,2.6746
0.40025,2.6743
0.40034,2.6736
0.40035,2.6735
0.40038,2.6733
0.40058,2.6716
0.40081,2.6696
0.40095,2.6685
0.40107,2.6675
0.40139,2.6647
0.4016,2.663
0.40172,2.662
0.40172,2.662
0.40219,2.658
0.40278,2.653
0.40322,2.6493
0.40341,2.6477
0.40357,2.6463
0.40359,2.6461
0.40363,2.6458
0.40404,2.6423
0.40432,2.6398
0.40527,2.6316
0.40528,2.6315
0.40543,2.6301
0.40553,2.6292
0.40592,2.6258
0.40605,2.6246
0.40626,2.6228
0.40628,2.6226
0.40637,2.6219
0.40645,2.6211
0.40668,2.6191
0.40738,2.6128
0.40791,2.608
0.40796,2.6076
0.40806,2.6067
0.40815,2.6058
0.40816,2.6057
0.40877,2.6001
0.40883,2.5996
0.40886,2.5994
0.40916,2.5966
0.40916,2.5965
0.40966,2.5919
0.40972,2.5914
0.41,2.5888
0.41015,2.5873
0.41015,2.5873
0.41077,2.5815
0.41086,2.5807
0.41103,2.5791
0.41129,2.5765
0.41183,2.5714
0.4125,2.5649
0.41275,2.5625
0.4128,2.562
0.41299,2.5601
0.41317,2.5584
0.41319,2.5582
0.41328,2.5573
0.41335,2.5566
0.41336,2.5565
0.41376,2.5526
0.41385,2.5516
0.41392,2.551
0.41402,2.55
0.41403,2.5499
0.41408,2.5494
0.41457,2.5445
0.41482,2.5419
0.41489,2.5413
0.4149,2.5411
0.41506,2.5395
0.41527,2.5374
0.41591,2.5309
0.41621,2.5277
0.41629,2.5269
0.41631,2.5267
0.41639,2.5258
0.41646,2.5252
0.41685,2.5212
0.41688,2.5208
0.41717,2.5178
0.41737,2.5157
0.41738,2.5156
0.4174,2.5153
0.41749,2.5144
0.4175,2.5143
0.4177,2.5122
0.41796,2.5094
0.4181,2.5079
0.4182,2.5069
0.4187,2.5015
0.41883,2.5001
0.41891,2.4992
0.41893,2.499
0.41936,2.4943
0.41945,2.4934
0.41973,2.4903
0.42026,2.4845
0.4203,2.4841
0.42057,2.4811
0.42058,2.481
0.42058,2.4809
0.42066,2.48
0.42072,2.4793
0.42097,2.4766
0.42107,2.4755
0.42123,2.4736
0.42125,2.4734
0.42144,2.4713
0.42144,2.4713
0.42146,2.4711
0.42162,2.4692
0.42189,2.4662
0.42222,2.4624
0.42233,2.4612
0.42237,2.4607
0.42242,2.4601
0.42246,2.4597
0.42257,2.4585
0.42294,2.4542
0.42318,2.4514
0.42348,2.4479
0.42381,2.444
0.42383,2.4438
0.42403,2.4414
0.42414,2.4401
0.42463,2.4344
0.42476,2.4328
0.42481,2.4322
0.42495,2.4305
0.42549,2.4241
0.42586,2.4196
0.42645,2.4123
0.42648,2.412
0.42705,2.405
0.42723,2.4028
0.42744,2.4002
0.4277,2.3969
0.42777,2.3961
0.42785,2.395
0.42799,2.3933
0.42813,2.3915
0.42893,2.3814
0.42903,2.3802
0.42939,2.3756
0.42957,2.3732
0.42958,2.3731
0.42978,2.3705
0.43022,2.3649
0.43085,2.3566
0.43107,2.3538
0.43116,2.3526
0.43128,2.3511
0.4316,2.3467
0.43163,2.3464
0.4318,2.3442
0.43183,2.3438
0.43277,2.3312
0.433,2.3281
0.4331,2.3267
0.43331,2.3239
0.43365,2.3192
0.43415,2.3125
0.43417,2.3122
0.43454,2.3072
0.43458,2.3065
0.43465,2.3056
0.43471,2.3049
0.43484,2.303
0.43492,2.3019
0.43516,2.2985
0.43525,2.2974
0.43547,2.2943
0.4356,2.2925
0.43569,2.2912
0.43571,2.2909
0.43584,2.2892
0.43604,2.2863
0.4364,2.2813
0.4366,2.2784
0.43685,2.275
0.43701,2.2727
0.43712,2.2711
0.4372,2.27
0.4372,2.27
0.43721,2.2699
0.43755,2.265
0.43757,2.2647
0.43767,2.2632
0.43813,2.2567
0.43818,2.2559
0.43823,2.2553
0.43832,2.2539
0.43835,2.2535
0.43838,2.2531
0.43841,2.2527
0.4386,2.2499
0.43932,2.2395
0.43947,2.2373
0.43964,2.2348
0.4401,2.2282
0.44022,2.2263
0.44075,2.2186
0.44107,2.2138
0.44118,2.2123
0.44118,2.2123
0.44119,2.2121
0.44128,2.2108
0.44152,2.2072
0.44153,2.2071
0.44153,2.207
0.44205,2.1993
0.44222,2.1968
0.44332,2.1803
0.4442,2.1669
0.44423,2.1665
0.44428,2.1658
0.44454,2.1618
0.44455,2.1617
0.44474,2.1587
0.44481,2.1576
0.44531,2.15
0.44532,2.1499
0.44543,2.1482
0.44548,2.1475
0.44556,2.1462
0.44586,2.1416
0.44608,2.1382
0.44613,2.1375
0.44616,2.137
0.44668,2.129
0.4471,2.1225
0.44711,2.1224
0.44751,2.1162
0.44753,2.1159
0.44774,2.1126
0.44785,2.1109
0.44812,2.1067
0.44822,2.1052
0.44843,2.102
0.4488,2.0961
0.44902,2.0927
0.44908,2.0918
0.44933,2.0878
0.4494,2.0868
0.44949,2.0853
0.44978,2.0808
0.44992,2.0787
0.45075,2.0656
0.45108,2.0605
0.45117,2.0591
0.4512,2.0585
0.45131,2.0569
0.45163,2.0518
0.45174,2.05
0.45196,2.0466
0.45212,2.044
0.45219,2.0429
0.45229,2.0414
0.45241,2.0395
0.45248,2.0385
0.45249,2.0382
0.45272,2.0346
0.45284,2.0327
0.45293,2.0314
0.45295,2.0311
0.45331,2.0253
0.45344,2.0233
0.45367,2.0197
0.45368,2.0196
0.45424,2.0107
0.45439,2.0083
0.45448,2.0068
0.4545,2.0066
0.45524,1.9949
0.45533,1.9934
0.45538,1.9927
0.45553,1.9903
0.45561,1.989
0.4559,1.9845
0.4563,1.9782
0.4564,1.9766
0.4568,1.9703
0.45694,1.9681
0.45748,1.9596
0.4576,1.9577
0.45812,1.9495
0.45822,1.9479
0.45825,1.9475
0.45832,1.9464
0.45836,1.9457
0.4586,1.9419
0.45861,1.9417
0.45869,1.9405
0.45885,1.938
0.45909,1.9342
0.45911,1.9339
0.45999,1.9203
0.46006,1.9191
0.46009,1.9187
0.46019,1.9171
0.4602,1.9169
0.46026,1.916
0.4603,1.9153
0.46037,1.9143
0.4605,1.9123
0.46058,1.911
0.46063,1.9102
0.46097,1.9049
0.46119,1.9015
0.46135,1.8991
0.46228,1.8847
0.46236,1.8835
0.46262,1.8794
0.46276,1.8773
0.463,1.8737
0.46314,1.8715
0.46349,1.866
0.46374,1.8623
0.46394,1.8593
0.46398,1.8586
0.46446,1.8512
0.46454,1.8501
0.46477,1.8467
0.465,1.8432
0.4651,1.8417
0.46516,1.8407
0.46522,1.8398
0.4657,1.8326
0.46572,1.8323
0.4658,1.8312
0.46583,1.8307
0.46584,1.8305
0.46623,1.8247
0.46654,1.82
0.46661,1.819
0.46682,1.8159
0.46702,1.813
0.4671,1.8118
0.46728,1.809
0.4673,1.8088
0.46751,1.8057
0.46775,1.8021
0.4688,1.7868
0.46903,1.7835
0.46971,1.7737
0.47059,1.7613
0.47089,1.757
0.47109,1.7541
0.47118,1.7529
0.47175,1.7449
0.4719,1.7429
0.47232,1.737
0.47271,1.7317
0.47275,1.7312
0.47312,1.7261
0.47327,1.7241
0.47364,1.7191
0.47417,1.7121
0.4742,1.7117
0.47442,1.7088
0.47443,1.7086
0.47455,1.707
0.47529,1.6973
0.4755,1.6945
0.47576,1.6911
0.4758,1.6907
0.47604,1.6876
0.47622,1.6853
0.47631,1.6841
0.47636,1.6835
0.4765,1.6818
0.47652,1.6815
0.47656,1.681
0.47663,1.6801
0.47709,1.6743
0.4771,1.6741
0.47713,1.6738
0.47724,1.6724
0.4774,1.6704
0.4775,1.6693
0.47787,1.6647
0.47821,1.6605
0.47827,1.6598
0.47865,1.6552
0.4787,1.6546
0.47875,1.6539
0.47893,1.6519
0.47924,1.6481
0.47929,1.6476
0.47933,1.647
0.47969,1.6428
0.48012,1.6378
0.48058,1.6325
0.48079,1.6301
0.48102,1.6276
0.48102,1.6276
0.48108,1.6268
0.48154,1.6217
0.48159,1.6212
0.48185,1.6183
0.48195,1.6172
0.48204,1.6162
0.48226,1.6139
0.48231,1.6133
0.48235,1.6129
0.48268,1.6094
0.4827,1.6092
0.48279,1.6081
0.48328,1.603
0.48353,1.6003
0.48372,1.5985
0.48392,1.5964
0.48445,1.591
0.48447,1.5908
0.48462,1.5893
0.48523,1.5833
0.48525,1.5831
0.48541,1.5816
0.48583,1.5776
0.48592,1.5767
0.48622,1.5739
0.48623,1.5737
0.48661,1.5703
0.48693,1.5673
0.48704,1.5663
0.48713,1.5655
0.48746,1.5626
0.48759,1.5615
0.48765,1.5609
0.48773,1.5603
0.48808,1.5571
0.48822,1.556
0.48829,1.5554
0.48836,1.5548
0.48846,1.554
0.4887,1.552
0.48882,1.551
0.48886,1.5506
0.48952,1.5452
0.48956,1.5449
0.48958,1.5448
0.48975,1.5435
0.48982,1.5429
0.49012,1.5405
0.49041,1.5383
0.49053,1.5374
0.49077,1.5356
0.49152,1.5302
0.49163,1.5294
0.49169,1.5289
0.49233,1.5245
0.49319,1.5189
0.49373,1.5156
0.49417,1.5129
0.49424,1.5125
0.49438,1.5116
0.49446,1.5112
0.49461,1.5103
0.49504,1.5079
0.49507,1.5077
0.4956,1.5049
0.49565,1.5046
0.4957,1.5044
0.49581,1.5038
0.49584,1.5037
0.49588,1.5035
0.49608,1.5024
0.49617,1.502
0.49653,1.5002
0.49685,1.4987
0.49696,1.4982
0.49696,1.4982
0.49699,1.4981
0.49713,1.4974
0.49739,1.4963
0.49765,1.4952
0.4979,1.4941
0.49852,1.4917
0.49891,1.4902
0.49958,1.4879
0.49968,1.4875
0.4997,1.4875
0.49974,1.4874
0.49983,1.4871
0.49988,1.4869
0.5006,1.4848
0.50096,1.4838
0.50099,1.4837
0.50104,1.4836
0.50112,1.4834
0.50116,1.4833
0.50124,1.4831
0.50145,1.4826
0.50158,1.4823
0.50181,1.4818
0.50205,1.4812
0.5022,1.4809
0.5023,1.4807
0.50244,1.4805
0.50275,1.4799
0.50287,1.4797
0.50303,1.4795
0.50323,1.4792
0.50334,1.479
0.50349,1.4788
0.50417,1.478
0.50421,1.478
0.50427,1.4779
0.50431,1.4779
0.50452,1.4777
0.50455,1.4777
0.50468,1.4776
0.50489,1.4775
0.50505,1.4774
0.50537,1.4772
0.5054,1.4772
0.50541,1.4772
0.50542,1.4772
0.50577,1.4772
0.5059,1.4771
0.50594,1.4771
0.50616,1.4771
0.50643,1.4772
0.50666,1.4772
0.5068,1.4773
0.50693,1.4774
0.50705,1.4774
0.50743,1.4777
0.5075,1.4777
0.50786,1.478
0.50823,1.4784
0.50835,1.4786
0.50847,1.4787
0.50855,1.4788
0.50874,1.4791
0.50892,1.4794
0.5092,1.4798
0.50933,1.48
0.50958,1.4805
0.5098,1.4809
0.5101,1.4815
0.51019,1.4817
0.51108,1.4839
0.51121,1.4843
0.51125,1.4844
0.51126,1.4844
0.51134,1.4847
0.51149,1.4851
0.5115,1.4851
0.51155,1.4853
0.51194,1.4865
0.51211,1.487
0.51211,1.487
0.51215,1.4871
0.51215,1.4871
0.51219,1.4873
0.51229,1.4876
0.51232,1.4877
0.51241,1.488
0.51255,1.4885
0.51255,1.4885
0.51263,1.4888
0.5128,1.4894
0.51313,1.4906
0.51324,1.491
0.51328,1.4912
0.5133,1.4912
0.51355,1.4922
0.51368,1.4928
0.51377,1.4932
0.51383,1.4934
0.51396,1.494
0.51442,1.496
0.51463,1.4969
0.51477,1.4976
0.51484,1.4979
0.51495,1.4984
0.51507,1.499
0.51522,1.4998
0.51527,1.5
0.51533,1.5003
0.51536,1.5005
0.51538,1.5005
0.5154,1.5007
0.51545,1.5009
0.51558,1.5016
0.51572,1.5023
0.51602,1.5039
0.51625,1.5052
0.51631,1.5054
0.51643,1.5061
0.51647,1.5064
0.51681,1.5083
0.51699,1.5093
0.51733,1.5114
0.51803,1.5158
0.51806,1.516
0.51817,1.5167
0.51883,1.5211
0.51889,1.5215
0.519,1.5223
0.51948,1.5257
0.51956,1.5264
0.51966,1.527
0.51973,1.5276
0.51975,1.5277
0.51994,1.5291
0.51998,1.5294
0.51999,1.5295
0.52009,1.5302
0.52038,1.5325
0.52052,1.5336
0.5207,1.535
0.52086,1.5363
0.52097,1.5372
0.52101,1.5375
0.52112,1.5384
0.52143,1.541
0.52197,1.5455
0.52205,1.5462
0.52211,1.5468
0.52239,1.5492
0.52276,1.5525
0.52291,1.5538
0.52341,1.5585
0.52355,1.5599
0.52371,1.5613
0.52376,1.5619
0.52415,1.5656
0.52417,1.5658
0.5243,1.5671
0.52435,1.5676
0.52449,1.569
0.52462,1.5703
0.52472,1.5713
0.5249,1.5731
0.52497,1.5739
0.52498,1.5739
0.52578,1.5823
0.5258,1.5826
0.52596,1.5843
0.52602,1.585
0.52611,1.5859
0.52615,1.5864
0.52624,1.5873
0.52626,1.5876
0.52642,1.5893
0.52655,1.5908
0.52687,1.5943
0.52753,1.6019
0.52758,1.6025
0.52778,1.6048
0.52792,1.6065
0.52807,1.6083
0.52808,1.6084
0.52817,1.6095
0.52837,1.6119
0.52838,1.6119
0.52912,1.6211
0.52929,1.6232
0.52946,1.6254
0.52956,1.6267
0.52981,1.6298
0.52985,1.6304
0.53021,1.635
0.53067,1.6411
0.53112,1.6471
0.53134,1.6502
0.53142,1.6512
0.53172,1.6554
0.53178,1.6562
0.53188,1.6576
0.53198,1.6591
0.53227,1.6632
0.53247,1.666
0.53264,1.6684
0.53264,1.6685
0.53265,1.6685
0.53266,1.6687
0.53279,1.6706
0.53301,1.6737
0.53322,1.6769
0.53345,1.6802
0.53352,1.6813
0.53378,1.6851
0.53389,1.6868
0.53398,1.6881
0.53398,1.6882
0.5341,1.69
0.53444,1.6951
0.53492,1.7026
0.53499,1.7037
0.53499,1.7037
0.53556,1.7126
0.53619,1.7228
0.53641,1.7264
0.53666,1.7305
0.53681,1.7329
0.53703,1.7367
0.53722,1.7399
0.53762,1.7466
0.53788,1.751
0.53844,1.7607
0.53849,1.7616
0.5385,1.7617
0.53867,1.7648
0.53906,1.7716
0.53941,1.7778
0.53946,1.7788
0.53949,1.7793
0.5397,1.7831
0.54,1.7887
0.54026,1.7934
0.54101,1.8073
0.54117,1.8104
0.54144,1.8154
0.54174,1.8211
0.54196,1.8254
0.54226,1.8311
0.54227,1.8313
0.54238,1.8334
0.54263,1.8384
0.54298,1.8453
0.54326,1.8508
0.54369,1.8594
0.5438,1.8615
0.54385,1.8627
0.54428,1.8714
0.54431,1.8721
0.54433,1.8725
0.54442,1.8743
0.5456,1.8989
0.54568,1.9005
0.54595,1.9062
0.54619,1.9112
0.54619,1.9113
0.54621,1.9117
0.54624,1.9124
0.54645,1.917
0.54646,1.917
0.5466,1.9201
0.54699,1.9286
0.54708,1.9305
0.54718,1.9327
0.54743,1.9383
0.54809,1.953
0.5481,1.9532
0.54821,1.9555
0.54849,1.9619
0.54892,1.9715
0.54971,1.9898
0.5499,1.9942
0.55039,2.0056
0.55051,2.0083
0.55071,2.013
0.55082,2.0156
0.55127,2.0264
0.55132,2.0276
0.55215,2.0476
0.55247,2.0555
0.55248,2.0557
0.55259,2.0582
0.55307,2.0702
0.55346,2.0799
0.55349,2.0805
0.55387,2.0901
0.55398,2.0929
0.55402,2.0938
0.55412,2.0963
0.55413,2.0965
0.55413,2.0967
0.55426,2.0998
0.55434,2.102
0.55448,2.1055
0.55449,2.1057
0.55505,2.1201
0.55556,2.1331
0.55589,2.1418
0.55594,2.143
0.55597,2.1437
0.556,2.1446
0.55615,2.1485
0.55629,2.1522
0.55643,2.156
0.55662,2.1609
0.5567,2.163
0.55687,2.1676
0.55711,2.1737
0.55732,2.1794
0.55741,2.1818
0.55752,2.1848
0.55756,2.186
0.55771,2.1899
0.55788,2.1945
0.55832,2.2063
0.55891,2.2225
0.55943,2.2366
0.55965,2.2427
0.55969,2.244
0.55972,2.2448
0.55989,2.2494
0.56021,2.2584
0.5603,2.2611
0.56043,2.2647
0.56054,2.2676
0.56085,2.2764
0.56095,2.2792
0.56174,2.3017
0.56234,2.3188
0.5625,2.3237
0.56263,2.3274
0.56279,2.3319
0.5628,2.3322
0.56316,2.3426
0.56348,2.3522
0.56362,2.3562
0.56365,2.3573
0.56375,2.36
0.56379,2.3612
0.56398,2.3668
0.56401,2.3676
0.56416,2.3722
0.56464,2.3864
0.56466,2.3871
0.56483,2.3922
0.56494,2.3955
0.56522,2.4039
0.56524,2.4043
0.56532,2.4068
0.56536,2.4078
0.56578,2.4208
0.56584,2.4225
0.56593,2.4253
0.56642,2.4399
0.56667,2.4478
0.56682,2.4523
0.56719,2.4635
0.56722,2.4647
0.56733,2.4681
0.56747,2.4722
0.56751,2.4735
0.56769,2.479
0.5686,2.5075
0.56877,2.5128
0.56897,2.5189
0.5693,2.5293
0.5693,2.5295
0.56945,2.534
0.56956,2.5376
0.56967,2.541
0.5698,2.5451
0.56998,2.551
0.57,2.5515
0.57002,2.5522
0.57021,2.5581
0.57045,2.566
0.57051,2.5679
0.57086,2.5789
0.57091,2.5806
0.57116,2.5887
0.57121,2.5903
0.57145,2.598
0.57149,2.5994
0.5715,2.5995
0.57159,2.6023
0.57189,2.6124
0.5721,2.619
0.57227,2.6247
0.57263,2.6361
0.57268,2.638
0.57272,2.6393
0.57286,2.6439
0.57296,2.647
0.57298,2.6476
0.57298,2.6478
0.57313,2.6527
0.57332,2.6589
0.57353,2.6658
0.57373,2.6724
0.57378,2.674
0.57398,2.6806
0.57476,2.7065
0.57486,2.7099
0.57487,2.7101
0.57487,2.7101
0.57492,2.7119
0.57556,2.7331
0.57574,2.7394
0.57602,2.7487
0.57604,2.7492
0.57607,2.7502
0.57625,2.7563
0.57684,2.7764
0.57695,2.78
0.57703,2.7825
0.5773,2.7917
0.57746,2.7974
0.57761,2.8023
0.57773,2.8065
0.57797,2.8148
0.57798,2.815
0.57805,2.8174
0.57827,2.8248
0.57834,2.8271
0.57842,2.8301
0.57857,2.8352
0.5788,2.8431
0.57894,2.8479
0.57907,2.8523
0.57933,2.8613
0.57965,2.8723
0.57971,2.8743
0.57986,2.8795
0.58003,2.8854
0.58009,2.8873
0.58053,2.9027
0.58059,2.9047
0.58067,2.9075
0.58071,2.9087
0.58102,2.9198
0.58123,2.927
0.58224,2.9623
0.58265,2.9765
0.58288,2.9845
0.58291,2.9856
0.58323,2.9968
0.58358,3.009
0.58371,3.0138
0.58391,3.0209
0.58419,3.0304
0.58419,3.0306
0.58435,3.0362
0.58435,3.0362
0.58498,3.0585
0.58539,3.0729
0.58551,3.0772
0.58557,3.0792
0.58623,3.1027
0.58634,3.1065
0.58699,3.1297
0.58719,3.1366
0.58742,3.1448
0.58745,3.1461
0.58745,3.1461
0.58798,3.1649
0.5891,3.2045
0.58998,3.2361
0.59026,3.2459
0.59032,3.248
0.59033,3.2484
0.59035,3.249
0.59161,3.2941
0.59168,3.2965
0.59193,3.3054
0.59193,3.3054
0.59199,3.3074
0.59224,3.3164
0.59247,3.3245
0.59259,3.329
0.59268,3.3318
0.59274,3.334
0.59311,3.3472
0.59354,3.3626
0.59362,3.3652
0.59364,3.366
0.59379,3.3714
0.59417,3.3848
0.59537,3.4272
0.59548,3.431
0.59562,3.4361
0.59571,3.4391
0.59588,3.4452
0.59602,3.45
0.59605,3.4511
0.59649,3.4665
0.59652,3.4675
0.59668,3.4734
0.59683,3.4784
0.59684,3.479
0.59733,3.496
0.59746,3.5004
0.59747,3.5009
0.59752,3.5027
0.59793,3.5169
0.59801,3.5196
0.59809,3.5224
0.59812,3.5234
0.59826,3.5285
0.59871,3.5442
0.59895,3.5524
0.59917,3.56
0.59934,3.566
0.59945,3.5697
0.59956,3.5734
0.59971,3.5787
0.59985,3.5836
0.60055,3.6074
0.60087,3.6183
0.60094,3.6206
0.60094,3.6209
0.60151,3.6401
0.60163,3.6442
0.60177,3.6488
0.60209,3.66
0.60214,3.6614
0.60239,3.6698
0.60281,3.6839
0.60315,3.6955
0.60323,3.6979
0.60344,3.7052
0.60356,3.7091
0.60356,3.7091
0.60365,3.7122
0.60369,3.7134
0.60383,3.7181
0.60424,3.7315
0.60457,3.7425
0.60509,3.7595
0.60509,3.7595
0.60521,3.7633
0.60582,3.7834
0.60613,3.7933
0.60621,3.7958
0.6064,3.8022
0.60656,3.8072
0.60699,3.8208
0.60714,3.8256
0.60721,3.8278
0.6075,3.8372
0.60777,3.8457
0.60792,3.8503
0.60795,3.8514
0.60801,3.8532
0.6081,3.8559
0.60826,3.8609
0.60836,3.8641
0.60848,3.8679
0.60872,3.8754
0.60901,3.8845
0.60924,3.8913
0.60939,3.896
0.60961,3.903
0.61038,3.9262
0.61047,3.9291
0.61114,3.9489
0.61141,3.9569
0.61158,3.9621
0.61169,3.9652
0.61171,3.9658
0.61192,3.9722
0.61211,3.9777
0.61217,3.9794
0.61222,3.9809
0.61248,3.9883
0.61267,3.9937
0.61349,4.0172
0.61366,4.022
0.61367,4.0225
0.6138,4.0262
0.61396,4.0305
0.61405,4.033
0.6141,4.0344
0.61498,4.0588
0.61572,4.0789
0.61586,4.0825
0.61627,4.0934
0.61655,4.1008
0.61694,4.111
0.61736,4.1217
0.61743,4.1236
0.61788,4.135
0.61813,4.1414
0.61819,4.1427
0.61845,4.1494
0.61924,4.1686
0.61931,4.1705
0.61946,4.1739
0.61951,4.1751
0.61964,4.1783
0.61966,4.1788
0.61981,4.1824
0.61986,4.1834
0.61996,4.1859
0.62008,4.1888
0.6202,4.1916
0.62044,4.1972
0.62055,4.1997
0.62101,4.2103
0.62115,4.2133
0.62136,4.218
0.62147,4.2205
0.62149,4.2211
0.62162,4.2239
0.62184,4.2288
0.622,4.2322
0.6222,4.2367
0.6223,4.2388
0.62243,4.2416
0.62251,4.2433
0.62252,4.2435
0.62253,4.2438
0.62261,4.2456
0.62278,4.249
0.62278,4.2491
0.62291,4.2518
0.62352,4.2645
0.62371,4.2683
0.62392,4.2726
0.624,4.2742
0.62402,4.2746
0.6242,4.2783
0.62424,4.279
0.62425,4.2792
0.62451,4.2843
0.62525,4.2987
0.62552,4.3036
0.62579,4.3087
0.62587,4.3101
0.62622,4.3166
0.62641,4.3199
0.62668,4.3247
0.62671,4.3252
0.62675,4.3259
0.62685,4.3276
0.62696,4.3295
0.62704,4.331
0.62722,4.3341
0.62748,4.3384
0.62772,4.3424
0.62798,4.3466
0.62813,4.349
0.62853,4.3555
0.62869,4.358
0.62881,4.3597
0.62885,4.3604
0.62905,4.3635
0.6291,4.3642
0.6292,4.3658
0.62955,4.3709
0.62988,4.3757
0.63,4.3774
0.63015,4.3794
0.6302,4.3802
0.63037,4.3826
0.63075,4.3877
0.63082,4.3887
0.63103,4.3914
0.63153,4.3978
0.63155,4.3982
0.63188,4.4022
0.63192,4.4027
0.63198,4.4034
0.63208,4.4046
0.63215,4.4054
0.63235,4.4078
0.6324,4.4084
0.63276,4.4125
0.63316,4.4169
0.63338,4.4192
0.63376,4.4231
0.63424,4.4279
0.63438,4.4292
0.63475,4.4326
0.6349,4.434
0.63507,4.4355
0.63508,4.4356
0.63527,4.4372
0.63536,4.438
0.63539,4.4382
0.63559,4.4398
0.63632,4.4454
0.6365,4.4467
0.63663,4.4476
0.63748,4.4531
0.63774,4.4546
0.63828,4.4574
0.63851,4.4585
0.63995,4.4641
0.64014,4.4647
0.64033,4.4652
0.64056,4.4658
0.64074,4.4662
0.64092,4.4665
0.64137,4.4673
0.64141,4.4673
0.64174,4.4677
0.6419,4.4679
0.64265,4.4681
0.64346,4.4676
0.64399,4.4668
0.64401,4.4668
0.64409,4.4667
0.64415,4.4666
0.64441,4.466
0.64445,4.4659
0.64519,4.4639
0.64554,4.4627
0.64566,4.4623
0.64579,4.4618
0.64604,4.4608
0.64606,4.4607
0.64613,4.4604
0.64625,4.4599
0.64627,4.4598
0.64636,4.4594
0.64727,4.4548
0.64745,4.4538
0.64747,4.4536
0.64767,4.4525
0.64805,4.4501
0.64827,4.4486
0.64831,4.4483
0.64839,4.4478
0.64845,4.4473
0.64847,4.4472
0.64858,4.4464
0.64921,4.4416
0.64931,4.4408
0.64952,4.4391
0.65013,4.4339
0.65017,4.4335
0.65019,4.4333
0.65043,4.4311
0.65069,4.4287
0.65072,4.4283
0.65096,4.426
0.65098,4.4258
0.65108,4.4249
0.65122,4.4234
0.65135,4.422
0.65138,4.4217
0.65164,4.419
0.65177,4.4175
0.65232,4.4115
0.6525,4.4094
0.65274,4.4064
0.6532,4.4008
0.6533,4.3996
0.65332,4.3993
0.65372,4.3941
0.65442,4.3847
0.65504,4.3758
0.65555,4.3682
0.65561,4.3674
0.65571,4.3658
0.65579,4.3645
0.65586,4.3634
0.65614,4.3591
0.65645,4.3541
0.65656,4.3523
0.6567,4.35
0.65703,4.3445
0.6574,4.3383
0.65743,4.3378
0.65744,4.3376
0.65789,4.3298
0.65799,4.3278
0.65811,4.3257
0.65827,4.3229
0.65875,4.3141
0.65882,4.3127
0.65916,4.3063
0.65923,4.3049
0.65946,4.3005
0.66,4.29
0.66028,4.2843
0.66046,4.2806
0.66048,4.2802
0.66048,4.2802
0.66052,4.2793
0.6606,4.2778
0.6606,4.2777
0.66099,4.2697
0.66111,4.2671
0.66139,4.2612
0.66142,4.2606
0.66153,4.2582
0.66155,4.2578
0.6616,4.2568
0.66163,4.256
0.66183,4.2517
0.66211,4.2455
0.66214,4.2449
0.6623,4.2413
0.66309,4.2235
0.66319,4.2213
0.66319,4.2212
0.66335,4.2175
0.66391,4.2042
0.66436,4.1934
0.66441,4.1923
0.66445,4.1912
0.66459,4.1879
0.66497,4.1785
0.66501,4.1775
0.66558,4.1633
0.66588,4.1556
0.66599,4.1527
0.66624,4.1464
0.66648,4.1401
0.66658,4.1374
0.66721,4.1207
0.66725,4.1196
0.66748,4.1136
0.6675,4.1129
0.66751,4.1127
0.66776,4.1059
0.66781,4.1046
0.66782,4.1043
0.66809,4.097
0.66844,4.0873
0.66887,4.0753
0.669,4.0717
0.66901,4.0712
0.66916,4.067
0.66943,4.0594
0.66944,4.0591
0.6697,4.0515
0.66993,4.045
0.66995,4.0445
0.67001,4.0427
0.6704,4.0314
0.6704,4.0313
0.67052,4.0278
0.67087,4.0176
0.67101,4.0133
0.67207,3.9813
0.67237,3.9722
0.67247,3.969
0.67253,3.9672
0.67256,3.9663
0.67257,3.966
0.67283,3.9579
0.67296,3.9538
0.67312,3.9491
0.67325,3.945
0.67332,3.9426
0.67342,3.9394
0.67362,3.9332
0.67368,3.9314
0.67411,3.9177
0.67444,3.9072
0.6745,3.9053
0.67459,3.9023
0.67461,3.9016
0.67473,3.898
0.67478,3.8963
0.67492,3.8918
0.6753,3.8793
0.6758,3.8631
0.67622,3.8491
0.67626,3.8478
0.67644,3.842
0.67652,3.8392
0.67696,3.8245
0.67697,3.8243
0.67702,3.8225
0.67711,3.8195
0.67722,3.8157
0.67735,3.8116
0.67735,3.8115
0.67772,3.799
0.67793,3.7918
0.67817,3.7838
0.6787,3.7656
0.6789,3.7586
0.67891,3.7584
0.67923,3.7473
0.67934,3.7434
0.67957,3.7354
0.67974,3.7297
0.67981,3.727
0.67987,3.7251
0.67991,3.7237
0.67993,3.7229
0.68042,3.706
0.68077,3.6936
0.68098,3.6863
0.68108,3.6827
0.68145,3.6697
0.68166,3.6621
0.68193,3.6525
0.68212,3.6457
0.6823,3.6393
0.68273,3.624
0.68279,3.6217
0.68291,3.6173
0.68316,3.6084
0.68326,3.6049
0.68347,3.5974
0.68362,3.5921
0.68403,3.577
0.68439,3.564
0.68474,3.5512
0.6849,3.5453
0.68555,3.5216
0.68573,3.515
0.68609,3.5019
0.68613,3.5006
0.68622,3.4973
0.68665,3.4813
0.6868,3.476
0.68751,3.4498
0.68807,3.4293
0.68809,3.4282
0.68829,3.421
0.6883,3.4207
0.68851,3.4127
0.68877,3.4035
0.68908,3.3919
0.68928,3.3846
0.68945,3.3783
0.68952,3.3756
0.68988,3.3623
0.69002,3.357
0.69029,3.3471
0.69056,3.337
0.69061,3.3354
0.69097,3.322
0.69098,3.3214
0.6911,3.3171
0.69147,3.3033
0.69189,3.2877
0.69192,3.2867
0.69259,3.2619
0.69346,3.23
0.69377,3.2186
0.69431,3.1987
0.69431,3.1987
0.6945,3.1915
0.69457,3.1892
0.69457,3.1892
0.69566,3.1492
0.69572,3.1468
0.6958,3.1439
0.69582,3.1434
0.69592,3.1398
0.69593,3.1393
0.69607,3.1341
0.69616,3.1309
0.69646,3.12
0.6967,3.1115
0.69671,3.1109
0.69681,3.1073
0.69689,3.1043
0.69701,3.1002
0.69704,3.099
0.69719,3.0934
0.69722,3.0923
0.69723,3.0922
0.69725,3.0913
0.69743,3.0848
0.69766,3.0765
0.69768,3.0759
0.69774,3.0738
0.69839,3.0504
0.69852,3.0457
0.69855,3.0447
0.69863,3.0419
0.69871,3.0389
0.69877,3.0368
0.69886,3.0336
0.6989,3.0321
0.69912,3.0244
0.69912,3.0241
0.69919,3.0216
0.69929,3.0184
0.69962,3.0066
0.69991,2.9962
0.70001,2.9929
0.70011,2.989
0.70014,2.9882
0.70017,2.9872
0.70043,2.9778
0.70045,2.9772
0.70058,2.9725
0.70097,2.9591
0.70097,2.9589
0.70098,2.9585
0.70129,2.9476
0.70246,2.9073
0.7025,2.9058
0.70253,2.9049
0.70264,2.9011
0.70289,2.8926
0.70298,2.8896
0.70309,2.8858
0.70323,2.8808
0.70324,2.8807
0.7034,2.8752
0.70353,2.8709
0.7036,2.8683
0.70389,2.8586
0.70521,2.8143
0.70552,2.8043
0.70593,2.7908
0.70611,2.7848
0.70672,2.765
0.70687,2.7602
0.70693,2.7582
0.70704,2.7546
0.70708,2.7535
0.70718,2.7503
0.70733,2.7454
0.70774,2.7322
0.70818,2.7185
0.70832,2.714
0.70854,2.7071
0.70855,2.7069
0.70865,2.7036
0.70939,2.6806
0.70983,2.6672
0.71022,2.6555
0.71078,2.6386
0.7111,2.6291
0.71155,2.6157
0.71157,2.6152
0.71167,2.6122
0.71205,2.6012
0.71205,2.6011
0.7123,2.594
0.71233,2.5931
0.71235,2.5926
0.71253,2.5874
0.71277,2.5805
0.71287,2.5774
0.71291,2.5765
0.71315,2.5695
0.71327,2.5662
0.71341,2.5623
0.71357,2.5578
0.71392,2.548
0.71422,2.5396
0.71446,2.533
0.71459,2.5295
0.71489,2.5213
0.71491,2.5209
0.71493,2.5204
0.71494,2.52
0.71499,2.5186
0.71501,2.5181
0.71527,2.511
0.7156,2.5022
0.71588,2.4949
0.71589,2.4946
0.71624,2.4854
0.71628,2.4843
0.71653,2.4779
0.71658,2.4766
0.71663,2.4753
0.71686,2.4693
0.71705,2.4645
0.71724,2.4596
0.71755,2.4519
0.71764,2.4497
0.71765,2.4492
0.7179,2.443
0.71802,2.4401
0.71815,2.4368
0.71818,2.4362
0.71821,2.4353
0.71823,2.435
0.71843,2.43
0.7187,2.4234
0.71921,2.4111
0.71923,2.4106
0.71932,2.4084
0.71943,2.406
0.71972,2.3991
0.7202,2.3879
0.72024,2.387
0.72042,2.3828
0.72166,2.355
0.72169,2.3543
0.7222,2.3432
0.72221,2.3429
0.72226,2.3419
0.72276,2.3312
0.72324,2.3212
0.72327,2.3205
0.72347,2.3165
0.72364,2.313
0.72406,2.3045
0.72478,2.2902
0.72486,2.2887
0.72521,2.282
0.72527,2.2807
0.72619,2.2635
0.72621,2.2631
0.72676,2.2531
0.72702,2.2485
0.72704,2.2482
0.72724,2.2447
0.72724,2.2446
0.72739,2.242
0.72743,2.2413
0.72756,2.239
0.72776,2.2357
0.72816,2.2288
0.72825,2.2273
0.72828,2.2269
0.72846,2.2238
0.72928,2.2104
0.72951,2.2068
0.72956,2.206
0.72977,2.2028
0.73021,2.1959
0.73042,2.1928
0.7306,2.1901
0.73062,2.1898
0.73098,2.1845
0.73122,2.1811
0.73136,2.179
0.73142,2.1782
0.73152,2.1768
0.73157,2.176
0.73162,2.1754
0.73255,2.1625
0.73261,2.1618
0.73262,2.1616
0.73267,2.161
0.73289,2.158
0.73298,2.1568
0.73316,2.1546
0.73322,2.1538
0.73356,2.1495
0.73369,2.1478
0.73378,2.1467
0.73386,2.1457
0.73404,2.1435
0.7343,2.1403
0.73438,2.1393
0.73474,2.1351
0.73526,2.129
0.73536,2.128
0.73536,2.1279
0.73536,2.1279
0.73602,2.1207
0.73604,2.1204
0.73629,2.1177
0.73638,2.1168
0.73644,2.1162
0.73658,2.1147
0.73675,2.1129
0.73707,2.1097
0.73709,2.1095
0.73729,2.1075
0.7373,2.1074
0.73741,2.1063
0.73743,2.1061
0.73749,2.1055
0.73792,2.1013
0.73795,2.1011
0.73829,2.0979
0.73835,2.0974
0.73848,2.0962
0.73863,2.0948
0.73882,2.0931
0.73907,2.0909
0.73938,2.0882
0.73975,2.0852
0.74018,2.0817
0.74045,2.0795
0.74065,2.078
0.74074,2.0773
0.741,2.0754
0.74106,2.0749
0.74107,2.0748
0.74112,2.0745
0.74162,2.0709
0.74165,2.0707
0.74185,2.0693
0.74217,2.0671
0.7424,2.0656
0.7425,2.0649
0.74256,2.0645
0.74268,2.0638
0.74276,2.0632
0.74314,2.0609
0.74315,2.0608
0.74335,2.0596
0.74366,2.0578
0.74371,2.0575
0.74371,2.0574
0.74399,2.0558
0.74403,2.0556
0.74414,2.055
0.74428,2.0542
0.74482,2.0513
0.74521,2.0494
0.74579,2.0466
0.74582,2.0465
0.74616,2.0449
0.74673,2.0425
0.7468,2.0421
0.74685,2.042
0.74721,2.0405
0.74796,2.0377
0.74831,2.0365
0.74862,2.0354
0.74873,2.0351
0.74876,2.035
0.74897,2.0343
0.74927,2.0334
0.7497,2.0321
0.74995,2.0315
0.75041,2.0303
0.75058,2.0298
0.75061,2.0298
0.75107,2.0287
0.75127,2.0282
0.75157,2.0276
0.7517,2.0274
0.75175,2.0273
0.75195,2.0269
0.75237,2.0261
0.75242,2.026
0.75294,2.0251
0.75306,2.025
0.75332,2.0246
0.75342,2.0244
0.75348,2.0243
0.75352,2.0243
0.75376,2.024
0.75377,2.024
0.7538,2.0239
0.75385,2.0238
0.75393,2.0237
0.75399,2.0237
0.75405,2.0236
0.75413,2.0235
0.75414,2.0235
0.75416,2.0235
0.75417,2.0235
0.75471,2.0229
0.75479,2.0228
0.75505,2.0225
0.75508,2.0225
0.75512,2.0225
0.75517,2.0224
0.75521,2.0224
0.75532,2.0223
0.75542,2.0222
0.75601,2.0218
0.75601,2.0218
0.75626,2.0216
0.75626,2.0216
0.75635,2.0215
0.75636,2.0215
0.75655,2.0214
0.75677,2.0213
0.75681,2.0213
0.75692,2.0212
0.75694,2.0212
0.75706,2.0212
0.75739,2.021
0.75761,2.021
0.75772,2.0209
0.75778,2.0209
0.7581,2.0208
0.75811,2.0208
0.75814,2.0208
0.75837,2.0208
0.75837,2.0208
0.75865,2.0207
0.75887,2.0207
0.75895,2.0207
0.75924,2.0207
0.75961,2.0206
0.75975,2.0206
0.75986,2.0207
0.75993,2.0207
0.76052,2.0207
0.7606,2.0207
0.76094,2.0208
0.76108,2.0208
0.76129,2.0208
0.76151,2.0209
0.76151,2.0209
0.7617,2.0209
0.76177,2.0209
0.76237,2.0211
0.76251,2.0211
0.76282,2.0212
0.76297,2.0213
0.76307,2.0213
0.76433,2.0217
0.76445,2.0217
0.76446,2.0217
0.76463,2.0218
0.76491,2.0219
0.76532,2.022
0.76543,2.0221
0.76572,2.0221
0.76603,2.0222
0.76623,2.0223
0.76673,2.0224
0.76683,2.0225
0.76722,2.0225
0.76738,2.0226
0.76758,2.0226
0.76766,2.0226
0.76775,2.0226
0.76788,2.0227
0.76809,2.0227
0.76817,2.0227
0.76829,2.0227
0.76865,2.0228
0.76882,2.0228
0.76901,2.0228
0.76915,2.0228
0.7693,2.0228
0.7696,2.0228
0.7697,2.0228
0.76995,2.0227
0.76995,2.0227
0.77014,2.0227
0.77015,2.0227
0.77029,2.0227
0.77034,2.0227
0.77051,2.0227
0.77074,2.0226
0.7709,2.0226
0.77144,2.0224
0.77158,2.0223
0.77169,2.0223
0.77178,2.0223
0.77188,2.0222
0.77209,2.0221
0.7721,2.0221
0.77224,2.0221
0.77283,2.0217
0.7731,2.0215
0.77314,2.0215
0.77325,2.0214
0.7733,2.0214
0.77337,2.0213
0.77342,2.0213
0.77347,2.0212
0.77393,2.0208
0.77397,2.0208
0.77418,2.0206
0.77423,2.0206
0.77431,2.0205
0.7744,2.0204
0.77457,2.0202
0.77473,2.02
0.7749,2.0199
0.77511,2.0196
0.77513,2.0196
0.77548,2.0191
0.77593,2.0185
0.77603,2.0184
0.77655,2.0176
0.77664,2.0174
0.7767,2.0173
0.77713,2.0166
0.77729,2.0163
0.77746,2.0159
0.77746,2.0159
0.77762,2.0156
0.77786,2.0151
0.77807,2.0147
0.77821,2.0144
0.77831,2.0142
0.77836,2.0141
0.77842,2.0139
0.77854,2.0136
0.77859,2.0135
0.77883,2.013
0.77925,2.0119
0.77926,2.0119
0.77931,2.0118
0.77972,2.0107
0.77986,2.0103
0.77992,2.0102
0.78002,2.0099
0.78005,2.0098
0.78007,2.0097
0.78011,2.0096
0.7804,2.0088
0.78073,2.0078
0.78079,2.0076
0.78083,2.0075
0.78124,2.0062
0.78179,2.0043
0.78223,2.0027
0.78227,2.0026
0.78234,2.0023
0.7827,2.001
0.78326,1.9987
0.7833,1.9985
0.7834,1.9981
0.78351,1.9977
0.78375,1.9967
0.78379,1.9965
0.78386,1.9962
0.78394,1.9958
0.78428,1.9943
0.78441,1.9938
0.78446,1.9935
0.78462,1.9928
0.78518,1.9901
0.78521,1.9899
0.78536,1.9892
0.78542,1.9889
0.78555,1.9882
0.78588,1.9865
0.78591,1.9864
0.78621,1.9847
0.78642,1.9836
0.78694,1.9807
0.78695,1.9806
0.787,1.9803
0.78717,1.9793
0.7872,1.9792
0.78786,1.9752
0.78796,1.9746
0.78802,1.9742
0.78818,1.9732
0.78852,1.9711
0.78855,1.9709
0.78859,1.9706
0.78886,1.9689
0.78921,1.9665
0.78946,1.9648
0.78989,1.9618
0.78995,1.9613
0.79013,1.96
0.79018,1.9597
0.7904,1.9581
0.79083,1.9549
0.79091,1.9543
0.79148,1.9499
0.79162,1.9487
0.79211,1.9448
0.79252,1.9414
0.79264,1.9403
0.79267,1.9401
0.79281,1.9389
0.79298,1.9375
0.79372,1.931
0.79385,1.9298
0.79412,1.9273
0.79489,1.9201
0.79513,1.9177
0.79523,1.9168
0.79545,1.9147
0.79552,1.914
0.79591,1.9101
0.79596,1.9096
0.79639,1.9052
0.79661,1.9029
0.79665,1.9025
0.79668,1.9022
0.79676,1.9013
0.79695,1.8993
0.79706,1.8982
0.79727,1.8959
0.79728,1.8958
0.79735,1.8951
0.79784,1.8897
0.79787,1.8893
0.79791,1.889
0.79814,1.8864
0.79834,1.8841
0.79876,1.8793
0.79899,1.8768
0.79912,1.8752
0.7994,1.8719
0.80002,1.8645
0.80012,1.8633
0.80019,1.8625
0.80024,1.8618
0.80043,1.8596
0.80048,1.859
0.80055,1.8581
0.80089,1.8538
0.80093,1.8534
0.80094,1.8533
0.80098,1.8528
0.80111,1.8512
0.80114,1.8508
0.80132,1.8484
0.80133,1.8483
0.80135,1.8481
0.80136,1.8479
0.80139,1.8476
0.80178,1.8425
0.80185,1.8416
0.80201,1.8396
0.80206,1.839
0.80217,1.8375
0.80239,1.8346
0.80289,1.828
0.80349,1.8198
0.80363,1.818
0.8037,1.817
0.80374,1.8164
0.80392,1.814
0.80478,1.8018
0.80526,1.7949
0.8054,1.7929
0.80544,1.7923
0.8056,1.7899
0.80567,1.7889
0.80582,1.7867
0.80625,1.7805
0.80633,1.7792
0.80635,1.7789
0.80656,1.7758
0.80696,1.7697
0.80706,1.7683
0.8072,1.7661
0.80755,1.7607
0.80758,1.7602
0.80771,1.7583
0.80776,1.7574
0.80779,1.757
0.80784,1.7563
0.80787,1.7557
0.80791,1.7551
0.80792,1.7549
0.8086,1.7444
0.80899,1.7381
0.80936,1.7322
0.8095,1.73
0.8096,1.7283
0.80964,1.7276
0.80968,1.727
0.80978,1.7254
0.80992,1.723
0.81,1.7217
0.81082,1.7083
0.81109,1.7038
0.81109,1.7038
0.81142,1.6981
0.81168,1.6938
0.81187,1.6905
0.81224,1.6843
0.81261,1.6779
0.81283,1.6741
0.81312,1.6691
0.81316,1.6683
0.81321,1.6675
0.81366,1.6597
0.81394,1.6547
0.81407,1.6523
0.81425,1.6492
0.81434,1.6476
0.81434,1.6475
0.81449,1.6449
0.815,1.6357
0.81506,1.6347
0.81508,1.6344
0.81517,1.6326
0.81529,1.6306
0.8156,1.625
0.81585,1.6204
0.81592,1.619
0.81643,1.6097
0.81689,1.6012
0.81712,1.5971
0.81748,1.5902
0.81791,1.5823
0.81794,1.5817
0.81801,1.5803
0.81804,1.5799
0.8183,1.575
0.81838,1.5735
0.81859,1.5695
0.81874,1.5666
0.81878,1.5658
0.81903,1.5612
0.8193,1.5559
0.81933,1.5555
0.81945,1.5532
0.81947,1.5527
0.81984,1.5458
0.82023,1.5382
0.82037,1.5356
0.82067,1.5298
0.82068,1.5295
0.82072,1.5287
0.82087,1.5259
0.82123,1.519
0.82138,1.516
0.82142,1.5153
0.82161,1.5116
0.82162,1.5113
0.82167,1.5104
0.82184,1.5071
0.82185,1.5069
0.82199,1.5042
0.82235,1.4971
0.82277,1.4889
0.82311,1.4821
0.82329,1.4786
0.82361,1.4724
0.82375,1.4697
0.82391,1.4663
0.82508,1.4433
0.82524,1.4401
0.82548,1.4353
0.82569,1.4311
0.82592,1.4265
0.82606,1.4237
0.82659,1.4131
0.82679,1.4091
0.82687,1.4075
0.82688,1.4073
0.82694,1.406
0.82698,1.4053
0.82708,1.4033
0.82708,1.4032
0.82713,1.4023
0.82728,1.3994
0.82728,1.3994
0.82731,1.3987
0.82747,1.3956
0.8277,1.3909
0.82776,1.3897
0.82795,1.3858
0.82805,1.3838
0.82809,1.383
0.8284,1.3769
0.82845,1.3758
0.82855,1.3738
0.82861,1.3727
0.82906,1.3636
0.82936,1.3576
0.8296,1.3527
0.83031,1.3384
0.83047,1.3352
0.83064,1.3319
0.83086,1.3274
0.83089,1.3269
0.83103,1.3241
0.83133,1.3181
0.83152,1.3142
0.83158,1.313
0.83194,1.3057
0.83223,1.3
0.83227,1.2993
0.83248,1.2951
0.83287,1.2872
0.83294,1.2858
0.83308,1.283
0.83325,1.2796
0.83344,1.2759
0.83379,1.2689
0.83405,1.2637
0.83448,1.2552
0.83463,1.2522
0.83478,1.2491
0.83507,1.2434
0.83537,1.2375
0.83547,1.2356
0.83584,1.2282
0.83594,1.2263
0.83664,1.2125
0.83682,1.209
0.83698,1.2059
0.83702,1.2052
0.8377,1.1918
0.83773,1.1913
0.83782,1.1894
0.83792,1.1876
0.83829,1.1804
0.83833,1.1795
0.83853,1.1756
0.83857,1.175
0.83863,1.1738
0.8388,1.1706
0.83919,1.163
0.8392,1.1628
0.8394,1.1589
0.83944,1.1583
0.8395,1.1571
0.8396,1.1551
0.83969,1.1535
0.84018,1.144
0.84022,1.1433
0.84032,1.1414
0.84115,1.1257
0.84136,1.1216
0.84148,1.1195
0.84155,1.1181
0.84167,1.1159
0.84214,1.1071
0.84236,1.1029
0.84264,1.0979
0.84343,1.0831
0.84363,1.0794
0.84408,1.0713
0.84411,1.0708
0.84412,1.0705
0.8444,1.0654
0.8445,1.0637
0.84516,1.0517
0.84534,1.0485
0.84535,1.0484
0.84556,1.0446
0.84594,1.0378
0.84616,1.0339
0.84626,1.0321
0.84662,1.0259
0.84663,1.0256
0.84678,1.0231
0.84691,1.0208
0.847,1.0192
0.8473,1.0139
0.84774,1.0062
0.84793,1.003
0.84811,0.99993
0.8484,0.99496
0.84868,0.99028
0.8487,0.98991
0.84871,0.98964
0.84887,0.98699
0.84896,0.98553
0.84919,0.98159
0.8496,0.97473
0.85001,0.96785
0.85049,0.95998
0.85075,0.95573
0.85099,0.95174
0.85248,0.92784
0.85254,0.9268
0.8526,0.92589
0.85275,0.92356
0.85281,0.92262
0.85303,0.91919
0.85327,0.9154
0.85336,0.91403
0.85354,0.91119
0.85378,0.90751
0.85419,0.90119
0.85429,0.89969
0.85464,0.89435
0.85467,0.89394
0.85495,0.88963
0.85538,0.88327
0.85547,0.88183
0.85556,0.88057
0.8556,0.87999
0.85566,0.87909
0.85601,0.87396
0.85627,0.87017
0.85662,0.86505
0.85668,0.86414
0.85694,0.86044
0.85698,0.85993
0.85702,0.85924
0.85745,0.85315
0.85748,0.85271
0.85752,0.85215
0.85753,0.85198
0.85761,0.85092
0.85819,0.84281
0.85839,0.84005
0.85848,0.83871
0.8587,0.83567
0.859,0.83156
0.85904,0.83115
0.85915,0.82956
0.85952,0.82454
0.85964,0.82298
0.85976,0.82138
0.86011,0.8167
0.86022,0.81526
0.86032,0.81392
0.86053,0.81122
0.8606,0.81029
0.86165,0.79674
0.86172,0.79591
0.86187,0.79402
0.8627,0.78359
0.86289,0.78135
0.86298,0.78019
0.8632,0.77757
0.86344,0.77463
0.86351,0.77378
0.86353,0.77357
0.86371,0.77136
0.86376,0.77078
0.86381,0.77018
0.86428,0.76466
0.86492,0.7572
0.86495,0.75684
0.86511,0.75505
0.86576,0.74767
0.8662,0.74278
0.86647,0.73983
0.86664,0.73791
0.86665,0.73783
0.86694,0.73473
0.8671,0.73294
0.86713,0.73268
0.86765,0.72714
0.86779,0.72562
0.86806,0.72287
0.86815,0.72194
0.86869,0.7164
0.86886,0.71462
0.86889,0.71439
0.86906,0.71265
0.86959,0.70734
0.86972,0.70606
0.86974,0.70594
0.86974,0.70591
0.8699,0.7043
0.87011,0.70234
0.87017,0.70174
0.8703,0.70052
0.87037,0.69982
0.87066,0.69708
0.87068,0.69682
0.87073,0.69634
0.87102,0.69365
0.8711,0.69291
0.87136,0.69054
0.87168,0.68757
0.8719,0.68554
0.87203,0.68439
0.87235,0.68157
0.87263,0.67911
0.87285,0.67714
0.87319,0.67424
0.87327,0.67352
0.87355,0.67114
0.8736,0.67071
0.87363,0.6705
0.87371,0.66983
0.8738,0.66905
0.8739,0.66819
0.87436,0.66446
0.87467,0.66193
0.87482,0.66067
0.87502,0.65913
0.87534,0.65661
0.8755,0.65532
0.87564,0.65421
0.87567,0.65398
0.87573,0.65352
0.87591,0.65215
0.87604,0.65114
0.87628,0.64938
0.87653,0.64745
0.8767,0.6462
0.87762,0.63952
0.87793,0.63733
0.87919,0.62886
0.87947,0.62699
0.87978,0.625
0.87982,0.62478
0.88041,0.62105
0.88058,0.61997
0.88063,0.61969
0.88094,0.61779
0.88096,0.61769
0.88097,0.61766
0.88116,0.61652
0.88121,0.61621
0.88132,0.61555
0.88181,0.6127
0.88184,0.61253
0.88254,0.60858
0.88266,0.60795
0.88279,0.60721
0.88295,0.60634
0.88309,0.60558
0.88316,0.60525
0.88348,0.60354
0.88349,0.60347
0.88383,0.60174
0.88403,0.60074
0.88414,0.60014
0.88416,0.60006
0.88417,0.59999
0.88435,0.59909
0.88477,0.59703
0.88514,0.59528
0.88519,0.59503
0.88523,0.59484
0.88555,0.59338
0.88586,0.59195
0.8859,0.59176
0.88596,0.5915
0.88606,0.59108
0.88619,0.59047
0.88628,0.59009
0.88634,0.58984
0.88647,0.58925
0.88686,0.58758
0.88697,0.58714
0.88714,0.58644
0.88715,0.58638
0.88729,0.58581
0.8874,0.58535
0.88753,0.58484
0.88759,0.58461
0.88836,0.58158
0.88899,0.57927
0.88902,0.57915
0.88908,0.57894
0.88929,0.5782
0.88931,0.57812
0.88934,0.57803
0.88961,0.57709
0.88985,0.57626
0.89002,0.57569
0.89041,0.57444
0.89048,0.57422
0.89059,0.57387
0.89106,0.57241
0.89107,0.57238
0.8912,0.57198
0.8916,0.57083
0.89173,0.57044
0.89195,0.56985
0.89208,0.56947
0.89234,0.56878
0.89248,0.5684
0.89264,0.568
0.89284,0.56748
0.89287,0.56741
0.89291,0.56731
0.89298,0.56713
0.89311,0.56679
0.89325,0.56645
0.89356,0.56572
0.89359,0.56565
0.89372,0.56536
0.89395,0.56483
0.89396,0.5648
0.89415,0.5644
0.89439,0.56387
0.89448,0.5637
0.8947,0.56323
0.89482,0.563
0.89499,0.56265
0.8951,0.56245
0.89513,0.56238
0.89535,0.56198
0.89537,0.56194
0.89539,0.56189
0.89542,0.56185
0.89556,0.56158
0.89561,0.5615
0.89564,0.56144
0.89573,0.56128
0.89582,0.56113
0.89615,0.56057
0.89623,0.56045
0.89631,0.56031
0.89632,0.56029
0.89702,0.55924
0.89725,0.55892
0.89744,0.55867
0.89831,0.55764
0.89841,0.55753
0.89854,0.55739
0.89913,0.55684
0.89957,0.55649
0.89958,0.55648
0.89986,0.55628
0.90023,0.55605
0.90056,0.55587
0.90099,0.55568
0.90135,0.55556
0.90139,0.55555
0.90185,0.55545
0.90193,0.55543
0.90206,0.55542
0.90209,0.55542
0.90244,0.5554
0.90266,0.5554
0.90293,0.55542
0.90294,0.55542
0.90359,0.55555
0.90387,0.55564
0.90415,0.55575
0.9043,0.55582
0.90431,0.55582
0.90482,0.55609
0.90486,0.55612
0.90486,0.55612
0.90493,0.55616
0.90532,0.55642
0.90536,0.55645
0.90577,0.55677
0.90608,0.55705
0.90608,0.55705
0.9061,0.55706
0.90642,0.55738
0.90651,0.55746
0.9066,0.55756
0.90685,0.55783
0.90689,0.55788
0.90704,0.55805
0.90729,0.55835
0.90797,0.55924
0.90804,0.55934
0.90841,0.55989
0.90856,0.56012
0.90892,0.5607
0.90913,0.56104
0.90918,0.56113
0.90918,0.56113
0.90921,0.56118
0.90927,0.56128
0.90959,0.56186
0.90968,0.56203
0.90989,0.56241
0.91035,0.5633
0.91043,0.56348
0.91049,0.56359
0.91067,0.56397
0.91071,0.56406
0.91072,0.56407
0.91087,0.5644
0.91089,0.56444
0.91102,0.56472
0.91142,0.56561
0.9116,0.56602
0.91174,0.56635
0.91188,0.56669
0.91245,0.56812
0.91269,0.56874
0.91298,0.5695
0.91299,0.56954
0.9131,0.56982
0.91313,0.56993
0.91364,0.57136
0.9137,0.57153
0.91392,0.57216
0.91426,0.57318
0.91445,0.57375
0.91467,0.57445
0.91473,0.57462
0.91481,0.57489
0.91486,0.57505
0.91496,0.57535
0.9152,0.57615
0.9155,0.57716
0.9156,0.57747
0.91574,0.57796
0.91593,0.57862
0.91602,0.57892
0.91615,0.5794
0.91627,0.57981
0.9166,0.58101
0.91672,0.58144
0.91699,0.58243
0.91708,0.58281
0.91758,0.58471
0.91761,0.58484
0.91851,0.58846
0.91871,0.58931
0.91887,0.58997
0.91903,0.59066
0.9191,0.59098
0.91914,0.59116
0.91933,0.59197
0.91955,0.59295
0.91963,0.59332
0.91988,0.59443
0.91998,0.5949
0.91998,0.59492
0.92076,0.59852
0.9209,0.59921
0.92109,0.60015
0.9213,0.60118
0.92138,0.60156
0.92151,0.60223
0.92213,0.60534
0.92225,0.60597
0.92225,0.606
0.92233,0.60638
0.92234,0.60644
0.92256,0.60762
0.9226,0.60783
0.92288,0.60932
0.92304,0.61017
0.9238,0.61434
0.92391,0.61499
0.92438,0.61769
0.92481,0.62017
0.92483,0.62032
0.92552,0.62446
0.92587,0.62656
0.92597,0.62722
0.92634,0.62954
0.92654,0.6308
0.92661,0.63128
0.92664,0.63145
0.92706,0.63418
0.92713,0.6346
0.92721,0.63514
0.92736,0.63614
0.92791,0.63985
0.928,0.64043
0.92815,0.64147
0.92844,0.64349
0.92845,0.6435
0.92863,0.64477
0.92886,0.64637
0.92888,0.6465
0.92889,0.64658
0.92988,0.65374
0.92993,0.65411
0.93029,0.65678
0.93039,0.65749
0.93065,0.65943
0.93084,0.66087
0.93095,0.66177
0.93101,0.66221
0.93118,0.66351
0.93118,0.66353
0.93121,0.6637
0.9313,0.66445
0.93142,0.66539
0.9315,0.666
0.9317,0.66754
0.93176,0.66804
0.93181,0.66839
0.93186,0.66878
0.93203,0.67014
0.9325,0.67391
0.93255,0.67434
0.93266,0.67523
0.93272,0.67568
0.93275,0.67598
0.93295,0.67754
0.93326,0.68014
0.93328,0.68033
0.93331,0.68052
0.93337,0.68103
0.93374,0.68418
0.93402,0.68649
0.93483,0.69353
0.93485,0.6937
0.93501,0.69509
0.93512,0.69602
0.93517,0.69653
0.93518,0.69653
0.93567,0.70098
0.93602,0.70413
0.93604,0.70429
0.93682,0.71142
0.93709,0.71399
0.93715,0.71451
0.93735,0.71637
0.93803,0.72285
0.93813,0.72388
0.93844,0.72688
0.93845,0.72691
0.93848,0.72721
0.93905,0.73279
0.93911,0.73344
0.93926,0.73494
0.93978,0.74016
0.94019,0.74425
0.94029,0.74528
0.94054,0.74785
0.94066,0.74913
0.94094,0.75199
0.94127,0.75548
0.94137,0.75653
0.94181,0.76117
0.94186,0.76167
0.94319,0.77611
0.94326,0.77687
0.94326,0.77688
0.9433,0.77727
0.94337,0.77804
0.94338,0.77815
0.94354,0.78
0.94355,0.78004
0.94377,0.78256
0.94383,0.78316
0.94383,0.7832
0.94429,0.78839
0.94434,0.7889
0.94442,0.78985
0.94446,0.79023
0.94475,0.79357
0.94505,0.79695
0.94569,0.80435
0.9459,0.80675
0.94603,0.80832
0.94628,0.8112
0.94652,0.81411
0.94702,0.81997
0.94708,0.82072
0.94713,0.82135
0.94769,0.828
0.94798,0.83154
0.94828,0.83526
0.94843,0.83703
0.94857,0.83882
0.94888,0.84255
0.94891,0.84293
0.94905,0.84473
0.94914,0.84581
0.9492,0.84653
0.94926,0.84733
0.9498,0.85399
0.9499,0.85533
0.94995,0.85593
0.95011,0.85793
0.95013,0.85817
0.9504,0.8616
0.95045,0.86217
0.95047,0.86247
0.95093,0.86836
0.95096,0.86866
0.95123,0.8722
0.95125,0.87238
0.95171,0.87835
0.95179,0.87935
0.95191,0.88093
0.95202,0.88233
0.95207,0.88303
0.95275,0.89193
0.95336,0.89999
0.95375,0.90515
0.95431,0.91268
0.95502,0.92219
0.95528,0.9257
0.95535,0.92668
0.95536,0.92671
0.95538,0.92709
0.95547,0.92825
0.95551,0.92883
0.95567,0.93095
0.95568,0.93108
0.95575,0.93203
0.95618,0.93795
0.95632,0.93993
0.95636,0.9404
0.95649,0.94226
0.95664,0.9443
0.95674,0.94563
0.95729,0.95321
0.95742,0.95506
0.95763,0.95797
0.95771,0.95912
0.95776,0.95982
0.95785,0.96102
0.95791,0.96181
0.95796,0.96262
0.95853,0.97059
0.95895,0.97642
0.95901,0.97727
0.95905,0.97782
0.95927,0.98091
0.95939,0.98261
0.95981,0.9886
0.95985,0.98923
0.95996,0.99074
0.96,0.99134
0.96003,0.99174
0.96009,0.99262
0.96014,0.99335
0.9602,0.99415
0.96068,1.001
0.96078,1.0024
0.96088,1.0038
0.96139,1.0112
0.9615,1.0126
0.9621,1.0213
0.96236,1.0251
0.96245,1.0264
0.96287,1.0324
0.96291,1.0329
0.96307,1.0353
0.96314,1.0364
0.96324,1.0378
0.96338,1.0398
0.96372,1.0447
0.96382,1.0462
0.96425,1.0524
0.96426,1.0525
0.96447,1.0556
0.96462,1.0577
0.96468,1.0587
0.96485,1.061
0.96497,1.0629
0.96501,1.0635
0.96521,1.0663
0.96536,1.0686
0.96622,1.0811
0.96625,1.0815
0.96637,1.0832
0.96647,1.0847
0.96781,1.1042
0.96834,1.112
0.96841,1.113
0.96842,1.1131
0.96845,1.1136
0.96851,1.1145
0.9687,1.1172
0.9687,1.1172
0.96928,1.1256
0.96928,1.1257
0.9695,1.129
0.96961,1.1305
0.96961,1.1305
0.96999,1.136
0.97007,1.1372
0.97009,1.1374
0.97027,1.1402
0.97066,1.1458
0.97076,1.1471
0.97087,1.1488
0.97106,1.1516
0.97117,1.1532
0.97134,1.1557
0.97144,1.157
0.97158,1.1591
0.97201,1.1653
0.97212,1.1669
0.97227,1.169
0.97241,1.1711
0.97253,1.1728
0.97265,1.1746
0.97348,1.1864
0.9735,1.1867
0.97388,1.1922
0.97415,1.196
0.97419,1.1966
0.97419,1.1966
0.97446,1.2004
0.97471,1.2041
0.97496,1.2075
0.97514,1.2101
0.97516,1.2105
0.97552,1.2156
0.97607,1.2233
0.97614,1.2243
0.97679,1.2333
0.97688,1.2346
0.97708,1.2374
0.97716,1.2385
0.97716,1.2386
0.97754,1.2438
0.9776,1.2447
0.97774,1.2466
0.97799,1.25
0.97799,1.2501
0.97849,1.2568
0.97855,1.2577
0.97928,1.2676
0.97969,1.2732
0.9798,1.2747
0.97981,1.2747
0.97998,1.2771
0.98005,1.278
0.98064,1.2859
0.98064,1.286
0.98086,1.2888
0.98106,1.2915
0.98114,1.2925
0.98118,1.2931
0.9812,1.2933
0.98123,1.2937
0.98159,1.2985
0.98176,1.3006
0.98178,1.301
0.9819,1.3025
0.98192,1.3028
0.98201,1.304
0.98209,1.305
0.98282,1.3145
0.98334,1.3211
0.98336,1.3213
0.98341,1.322
0.98371,1.3258
0.98372,1.3259
0.98385,1.3275
0.9839,1.3281
0.984,1.3294
0.98434,1.3337
0.98434,1.3337
0.98452,1.3359
0.98461,1.3371
0.98467,1.3378
0.98522,1.3446
0.98552,1.3482
0.98558,1.349
0.98597,1.3538
0.98642,1.3591
0.98645,1.3595
0.98688,1.3646
0.98689,1.3648
0.98703,1.3664
0.98725,1.3689
0.98732,1.3698
0.98764,1.3735
0.9877,1.3742
0.98776,1.3749
0.98788,1.3763
0.98811,1.3789
0.98815,1.3794
0.98826,1.3807
0.98832,1.3813
0.98855,1.384
0.98863,1.3849
0.9896,1.3958
0.9897,1.3968
0.98991,1.3992
0.99005,1.4007
0.9903,1.4034
0.99055,1.4061
0.99082,1.4089
0.99084,1.4092
0.99141,1.4152
0.99155,1.4166
0.99173,1.4185
0.99181,1.4193
0.99184,1.4196
0.99211,1.4225
0.99234,1.4247
0.99235,1.4249
0.99236,1.425
0.99239,1.4253
0.9925,1.4264
0.99256,1.427
0.99264,1.4278
0.99267,1.4281
0.99285,1.4299
0.99296,1.431
0.99343,1.4357
0.99444,1.4453
0.99502,1.4507
0.99503,1.4508
0.99506,1.4511
0.99517,1.4521
0.99555,1.4556
0.99572,1.4571
0.99584,1.4582
0.99614,1.4609
0.99655,1.4644
0.99704,1.4686
0.99704,1.4686
0.99709,1.469
0.99712,1.4693
0.99737,1.4714
0.99738,1.4715
0.99751,1.4726
0.99768,1.4739
0.99785,1.4754
0.99801,1.4767
0.99921,1.4861
0.99933,1.4871
0.99973,1.4901
0.99978,1.4905


==> data/lowFreqModel.csv <==
x	y
0.005	2.429
0.015	2.4746
0.025	2.5236
0.035	2.5744
0.045	2.6251
0.055	2.6734
0.065	2.717
0.075	2.7532
0.085	2.7795
0.095	2.7937
0.105	2.794
0.115	2.7793
0.125	2.7495
0.135	2.7055
0.145	2.6493
0.155	2.5842
0.165	2.5141
0.175	2.4441
0.185	2.3794
0.195	2.3254
0.205	2.2871
0.215	2.269
0.225	2.274
0.235	2.3039
0.245	2.3585
0.255	2.4359
0.265	2.5325
0.275	2.6428
0.285	2.7604
0.295	2.8777
0.305	2.9867
0.315	3.0798
0.325	3.1498
0.335	3.1909
0.345	3.199
0.355	3.1719
0.365	3.1098
0.375	3.0148
0.385	2.8916
0.395	2.7465
0.405	2.5869
0.415	2.4224
0.425	2.2622
0.435	2.1158
0.445	1.9919
0.455	1.8985
0.465	1.8417
0.475	1.8261
0.485	1.8543
0.495	1.9265
0.505	2.0411
0.515	2.1943
0.525	2.3806
0.535	2.5929
0.545	2.8229
0.555	3.0614
0.565	3.2988
0.575	3.5252
0.585	3.7313
0.595	3.9083
0.605	4.0496
0.615	4.1484
0.625	4.2009
0.635	4.2049
0.645	4.1606
0.655	4.0701
0.665	3.9374
0.675	3.7684
0.685	3.5704
0.695	3.3512
0.705	3.1195
0.715	2.8834
0.725	2.6504
0.735	2.4271
0.745	2.2181
0.755	2.0268
0.765	1.8545
0.775	1.7008
0.785	1.564
0.795	1.4414
0.805	1.3301
0.815	1.2266
0.825	1.1282
0.835	1.0333
0.845	0.9415
0.855	0.8535
0.865	0.7718
0.875	0.6995
0.885	0.6409
0.895	0.6002
0.905	0.5814
0.915	0.5879
0.925	0.6217
0.935	0.6832
0.945	0.7712
0.955	0.883
0.965	1.0141
0.975	1.1594
0.985	1.3126
0.995	1.466


==> data/mixedFreqData.csv <==
x,y
0.00018492,2.5744
0.00057764,2.8032
0.00069135,2.8511
0.00090136,2.9229
0.0010995,2.9773
0.0014269,3.0592
0.0014468,3.0644
0.0015111,3.0816
0.0017079,3.1387
0.0017879,3.164
0.0018973,3.2004
0.0020591,3.2569
0.0023173,3.3455
0.0024497,3.3849
0.0026974,3.4336
0.0027707,3.4392
0.0028126,3.4402
0.002844,3.4398
0.0029455,3.4317
0.0033211,3.2983
0.0033741,3.266
0.0042604,2.4448
0.004395,2.3274
0.004449,2.285
0.0045087,2.242
0.0045488,2.2153
0.0045509,2.214
0.0047668,2.1068
0.0052687,2.0996
0.005365,2.1315
0.005642,2.2594
0.0057048,2.2929
0.0058479,2.3705
0.0060877,2.4927
0.0061346,2.514
0.0062393,2.5569
0.0062443,2.5588
0.0063768,2.6025
0.0065478,2.6399
0.0068027,2.6548
0.0068276,2.6538
0.007103,2.6188
0.0071433,2.6108
0.0074249,2.5436
0.007483,2.5289
0.007995,2.429
0.0081912,2.4155
0.0082039,2.4152
0.0082165,2.4149
0.0082589,2.4144
0.0087991,2.4506
0.0089653,2.4671
0.0094112,2.4908
0.0094137,2.4908
0.0097425,2.4812
0.0098289,2.4758
0.010073,2.4572
0.010211,2.4464
0.01058,2.4231
0.011024,2.4123
0.011429,2.4199
0.011475,2.4222
0.011539,2.4261
0.01178,2.4502
0.012907,2.9599
0.012996,3.0336
0.013615,3.5914
0.013728,3.6861
0.014427,4.0332
0.014439,4.0345
0.014523,4.0392
0.014542,4.0392
0.014719,4.0178
0.015062,3.8769
0.015104,3.8512
0.015432,3.606
0.015641,3.419
0.015681,3.3812
0.01591,3.162
0.016139,2.949
0.016331,2.7865
0.016341,2.7784
0.016423,2.7163
0.016449,2.6974
0.016842,2.4849
0.016857,2.4796
0.017253,2.4275
0.017404,2.4478
0.017875,2.6066
0.017887,2.612
0.017917,2.6246
0.018044,2.6788
0.018351,2.795
0.018903,2.8897
0.019353,2.8833
0.019372,2.883
0.020004,2.9806
0.020524,3.2821
0.020747,3.4586
0.020865,3.5563
0.02087,3.5604
0.020928,3.6088
0.020965,3.6394
0.02157,4.08
0.021584,4.0882
0.021693,4.1472
0.021768,4.1836
0.021805,4.2003
0.021813,4.2039
0.022362,4.3664
0.022395,4.3718
0.022482,4.3837
0.023162,4.371
0.02319,4.3658
0.023377,4.3227
0.023453,4.3003
0.023903,4.116
0.024099,4.0193
0.024172,3.9829
0.024248,3.9462
0.024444,3.8576
0.024593,3.8015
0.024899,3.731
0.025023,3.7216
0.025133,3.7225
0.025312,3.7399
0.025414,3.7568
0.025642,3.8045
0.02569,3.8152
0.026185,3.8841
0.026221,3.8843
0.026226,3.8843
0.026614,3.8358
0.026643,3.8289
0.026908,3.7553
0.026961,3.7393
0.027619,3.6138
0.027747,3.6169
0.028049,3.6598
0.028216,3.6974
0.028268,3.7099
0.02827,3.7105
0.028283,3.7136
0.028497,3.7618
0.028631,3.7843
0.028724,3.7942
0.028798,3.7979
0.028859,3.7978
0.029028,3.7807
0.029112,3.762
0.029401,3.6456
0.0295,3.588
0.029785,3.38
0.030181,3.0442
0.030253,2.9854
0.030439,2.8472
0.030718,2.6994
0.030774,2.6806
0.030917,2.6514
0.031253,2.6897
0.031462,2.7816
0.03197,3.12
0.032015,3.1513
0.032643,3.4317
0.033112,3.3504
0.033129,3.3428
0.03362,3.0118
0.033674,2.9667
0.033999,2.691
0.034427,2.3768
0.034731,2.2342
0.034973,2.1841
0.035268,2.2015
0.035273,2.2027
0.035529,2.2796
0.035663,2.3364
0.035827,2.4154
0.036006,2.5056
0.03634,2.6548
0.03726,2.6698
0.037269,2.6671
0.037285,2.6616
0.037817,2.4546
0.038131,2.3419
0.038163,2.3319
0.038647,2.2148
0.03878,2.1877
0.039001,2.1378
0.039033,2.1297
0.039353,2.0279
0.039409,2.0064
0.039629,1.9111
0.039753,1.8529
0.03987,1.7977
0.040656,1.6158
0.040685,1.6205
0.040706,1.6244
0.041341,1.9798
0.041925,2.5405
0.042021,2.6334
0.042451,3.0008
0.043037,3.3409
0.04317,3.3939
0.043179,3.3974
0.043248,3.4217
0.043697,3.5416
0.043758,3.5536
0.044547,3.6728
0.044639,3.6889
0.044672,3.6952
0.044755,3.7121
0.044766,3.7146
0.044837,3.7308
0.044931,3.755
0.044957,3.7622
0.045042,3.7871
0.045133,3.8168
0.045495,3.957
0.045623,4.011
0.045699,4.0429
0.045834,4.0976
0.04599,4.153
0.046626,4.2144
0.046713,4.1974
0.046804,4.1733
0.046816,4.1697
0.047013,4.0975
0.047595,3.837
0.047664,3.8114
0.047727,3.7906
0.047773,3.7771
0.04805,3.7266
0.048261,3.7234
0.04831,3.7263
0.048515,3.7474
0.048693,3.769
0.048925,3.7822
0.048985,3.7801
0.049693,3.4759
0.049864,3.322
0.050475,2.675
0.050644,2.5127
0.050758,2.416
0.051301,2.1776
0.051487,2.1925
0.051488,2.1929
0.051527,2.2022
0.051554,2.2102
0.051957,2.437
0.052103,2.5597
0.052602,3.0442
0.052756,3.1872
0.0528,3.2253
0.05305,3.4142
0.053095,3.4422
0.053129,3.4614
0.053256,3.5236
0.053354,3.5598
0.053425,3.5794
0.053502,3.5945
0.053547,3.6005
0.053574,3.6031
0.054365,3.4773
0.054522,3.4411
0.054578,3.43
0.054631,3.4204
0.054991,3.3879
0.055065,3.3881
0.055386,3.4072
0.055461,3.4138
0.0555,3.4171
0.055679,3.43
0.055788,3.4339
0.056094,3.4166
0.056422,3.3357
0.056607,3.259
0.057143,2.9325
0.057254,2.852
0.057353,2.7769
0.057709,2.5014
0.058003,2.2733
0.058274,2.0704
0.058325,2.0329
0.05833,2.0295
0.058624,1.8254
0.058945,1.6281
0.058952,1.6243
0.058963,1.6182
0.059099,1.5464
0.059201,1.4979
0.059475,1.392
0.059482,1.3898
0.059533,1.3749
0.060053,1.2999
0.060098,1.3
0.060754,1.3953
0.060839,1.417
0.061125,1.4971
0.061187,1.5157
0.061665,1.6661
0.061842,1.7278
0.061933,1.7617
0.062735,2.1815
0.062738,2.1838
0.063011,2.3864
0.063335,2.6558
0.063594,2.8756
0.0636,2.8803
0.063622,2.8991
0.063762,3.012
0.064242,3.3171
0.064294,3.3384
0.064524,3.3938
0.064875,3.3385
0.065238,3.0883
0.065583,2.6987
0.065595,2.6832
0.065684,2.5657
0.065707,2.5344
0.065756,2.469
0.065865,2.3188
0.06588,2.2972
0.065936,2.2196
0.066145,1.939
0.066237,1.8236
0.066326,1.7192
0.066712,1.3779
0.066778,1.3418
0.067128,1.2742
0.067453,1.3884
0.068062,1.8856
0.068138,1.954
0.06816,1.9737
0.068277,2.0741
0.068953,2.4242
0.06909,2.4336
0.069252,2.4185
0.06964,2.2899
0.069663,2.2791
0.069821,2.2002
0.069939,2.1369
0.070297,1.9442
0.070335,1.9247
0.070598,1.8044
0.070666,1.7775
0.070731,1.7536
0.070795,1.7321
0.070964,1.6834
0.07134,1.6177
0.071478,1.6062
0.071508,1.6044
0.071523,1.6036
0.072051,1.6085
0.07211,1.6124
0.072161,1.6162
0.072531,1.6586
0.072598,1.669
0.072864,1.7201
0.072881,1.724
0.072951,1.74
0.072996,1.7508
0.073348,1.8438
0.073411,1.8612
0.073483,1.881
0.073506,1.8873
0.073523,1.8919
0.073672,1.9312
0.073811,1.9651
0.073986,2.0027
0.074188,2.0386
0.074268,2.0509
0.074351,2.0625
0.074429,2.0726
0.074434,2.0733
0.074616,2.0957
0.074945,2.1403
0.075036,2.1554
0.075087,2.1647
0.076042,2.422
0.076088,2.4362
0.076195,2.4688
0.076273,2.4919
0.076308,2.5024
0.076407,2.531
0.076863,2.6538
0.077198,2.7412
0.077522,2.8261
0.077526,2.8272
0.077603,2.8466
0.077681,2.8656
0.077797,2.8919
0.077977,2.926
0.078068,2.9392
0.078267,2.956
0.078405,2.9565
0.078483,2.9525
0.078714,2.9228
0.078773,2.911
0.078879,2.8868
0.078946,2.8694
0.079214,2.7895
0.079358,2.7444
0.079363,2.7427
0.079501,2.7019
0.079558,2.6866
0.079688,2.6554
0.07979,2.6366
0.080067,2.6177
0.080157,2.6238
0.08017,2.6253
0.080357,2.6621
0.080466,2.6984
0.080759,2.849
0.080863,2.9208
0.08093,2.9712
0.081284,3.2794
0.081422,3.4099
0.08174,3.7033
0.083067,3.9847
0.083331,3.8157
0.083402,3.7615
0.083786,3.4406
0.083937,3.3103
0.084109,3.1669
0.08459,2.8075
0.084734,2.7101
0.085104,2.4591
0.085309,2.3095
0.085867,1.8513
0.086205,1.5863
0.086244,1.5594
0.086324,1.5084
0.086352,1.492
0.086712,1.3515
0.086873,1.338
0.08717,1.3941
0.087342,1.4691
0.087492,1.5537
0.087681,1.68
0.087813,1.7766
0.087823,1.7841
0.088166,2.0456
0.088259,2.1163
0.088339,2.1752
0.088345,2.18
0.08848,2.2766
0.088598,2.357
0.088907,2.5458
0.088938,2.5627
0.089394,2.7639
0.089465,2.7871
0.089573,2.818
0.089729,2.8548
0.089788,2.8663
0.090901,2.983
0.091125,3.0048
0.091193,3.0119
0.091208,3.0134
0.091292,3.0223
0.091612,3.0594
0.091905,3.1007
0.092029,3.1219
0.092078,3.131
0.092262,3.1704
0.092295,3.1782
0.092582,3.2586
0.093817,3.5741
0.093906,3.5635
0.094264,3.4382
0.094363,3.3812
0.094507,3.2842
0.095383,2.6149
0.096411,2.4841
0.096413,2.4843
0.096532,2.5034
0.096622,2.5176
0.096748,2.5359
0.096858,2.5493
0.096949,2.5583
0.097177,2.5727
0.097277,2.5761
0.097484,2.5815
0.097515,2.5825
0.097787,2.5999
0.097927,2.6188
0.098175,2.676
0.098496,2.7991
0.098588,2.8433
0.098912,3.017
0.09902,3.0757
0.099141,3.139
0.099263,3.1975
0.099348,3.2336
0.099484,3.2833
0.099662,3.3283
0.099948,3.3499
0.10002,3.3453
0.10007,3.34
0.10015,3.3294
0.10018,3.3243
0.10043,3.2603
0.10067,3.183
0.101,3.0663
0.10122,3.0004
0.10145,2.943
0.10171,2.8938
0.10176,2.8869
0.1025,2.81
0.10275,2.7859
0.10278,2.783
0.10292,2.7663
0.10298,2.7599
0.10337,2.706
0.10356,2.676
0.10358,2.6728
0.10372,2.6499
0.10401,2.601
0.10429,2.5626
0.10471,2.5466
0.10475,2.5491
0.10529,2.678
0.10532,2.688
0.10553,2.7817
0.10557,2.8022
0.10605,3.0333
0.10606,3.0384
0.10645,3.1539
0.10652,3.163
0.10665,3.1694
0.10688,3.1498
0.10688,3.1487
0.10693,3.1405
0.10704,3.1166
0.10707,3.1068
0.10709,3.1033
0.10737,3.0153
0.10759,2.9389
0.10775,2.8882
0.10818,2.7614
0.10826,2.7416
0.10838,2.709
0.10869,2.6143
0.1088,2.5749
0.10897,2.5087
0.10903,2.4807
0.10944,2.2953
0.10949,2.2729
0.10976,2.1622
0.10993,2.1087
0.11007,2.0748
0.11008,2.0715
0.11031,2.0403
0.11034,2.0381
0.11083,2.035
0.11128,2.024
0.11169,1.953
0.11174,1.9399
0.11195,1.8825
0.11202,1.8633
0.11204,1.8556
0.11208,1.8447
0.1122,1.8121
0.11221,1.8103
0.11221,1.8101
0.11225,1.8025
0.11262,1.7592
0.11265,1.7606
0.11291,1.8154
0.11321,1.9868
0.11325,2.0192
0.11332,2.0754
0.1134,2.1531
0.11424,3.2054
0.11425,3.2177
0.11434,3.3241
0.11438,3.3647
0.1146,3.572
0.11506,3.759
0.11512,3.7571
0.11537,3.6925
0.11571,3.4994
0.11605,3.2925
0.11635,3.1612
0.11655,3.1248
0.11683,3.1404
0.11697,3.1718
0.11702,3.187
0.11742,3.3103
0.1175,3.332
0.11764,3.3622
0.11776,3.3771
0.118,3.3708
0.11804,3.3655
0.11835,3.2729
0.11863,3.1179
0.11968,2.2185
0.12,1.9345
0.12017,1.8063
0.12053,1.6137
0.12063,1.5853
0.12095,1.5724
0.12219,2.269
0.1222,2.2806
0.12262,2.5179
0.12286,2.6175
0.12287,2.6186
0.12328,2.7125
0.12343,2.7251
0.12347,2.7274
0.12374,2.7253
0.12385,2.718
0.12417,2.6782
0.12428,2.6589
0.12437,2.6422
0.12442,2.6322
0.12453,2.6083
0.12465,2.5821
0.12484,2.5354
0.12536,2.4101
0.12542,2.3968
0.12547,2.3877
0.12553,2.3754
0.12575,2.3386
0.12578,2.3346
0.12581,2.3306
0.12605,2.3085
0.1261,2.3063
0.12614,2.305
0.12627,2.3046
0.12717,2.4628
0.12724,2.4886
0.12743,2.5619
0.12744,2.5664
0.12788,2.7748
0.12809,2.8929
0.12809,2.8933
0.12815,2.9252
0.12815,2.9276
0.12874,3.2848
0.12877,3.3046
0.12906,3.4867
0.12907,3.4966
0.12913,3.5324
0.12946,3.7305
0.12962,3.8187
0.12973,3.8789
0.12982,3.922
0.12993,3.9698
0.13055,4.0953
0.13088,4.0348
0.13108,3.9518
0.13111,3.9344
0.13133,3.8042
0.13137,3.7801
0.13151,3.6787
0.13156,3.6441
0.13182,3.4449
0.13226,3.1339
0.13247,3.0026
0.13271,2.8895
0.13278,2.86
0.1331,2.7574
0.13317,2.7422
0.13324,2.7273
0.13342,2.6978
0.13348,2.6906
0.13353,2.6843
0.13418,2.6437
0.13423,2.643
0.13457,2.6541
0.13462,2.6585
0.13468,2.6649
0.13468,2.6655
0.13486,2.6953
0.13489,2.6996
0.13505,2.7412
0.13514,2.7697
0.13518,2.7846
0.13524,2.8052
0.13568,3.0236
0.13576,3.0724
0.13577,3.0769
0.13688,3.7528
0.13726,3.8835
0.13743,3.9058
0.13745,3.9066
0.13747,3.907
0.13749,3.9073
0.13754,3.9065
0.13755,3.9061
0.13772,3.8838
0.1379,3.8346
0.13801,3.7899
0.13808,3.7594
0.13828,3.6478
0.13873,3.3496
0.13881,3.2889
0.13896,3.19
0.1391,3.1036
0.13918,3.0503
0.14042,2.7705
0.14098,2.8783
0.1413,2.9371
0.14132,2.9399
0.14134,2.9423
0.14157,2.9585
0.1419,2.9363
0.14237,2.8325
0.14248,2.8045
0.14266,2.7637
0.1427,2.7568
0.14378,2.7954
0.14395,2.8184
0.14395,2.8193
0.14404,2.828
0.14432,2.8351
0.14435,2.8331
0.14439,2.8304
0.14491,2.705
0.145,2.6663
0.14501,2.6622
0.14504,2.6475
0.14506,2.6379
0.14529,2.5171
0.14556,2.3619
0.14568,2.2853
0.14577,2.2308
0.14608,2.0541
0.14629,1.9636
0.1463,1.9607
0.14644,1.9177
0.14683,1.8926
0.14692,1.9078
0.14693,1.9104
0.14699,1.926
0.14709,1.9579
0.14712,1.9683
0.14715,1.9779
0.14723,2.0131
0.14772,2.2929
0.1478,2.3509
0.14811,2.5629
0.14821,2.6328
0.14829,2.6876
0.14837,2.75
0.14843,2.7931
0.14903,3.2553
0.14908,3.2988
0.14909,3.3089
0.14914,3.3547
0.14922,3.425
0.14925,3.4485
0.14931,3.5021
0.14947,3.6454
0.14949,3.6592
0.14973,3.8842
0.14996,4.0802
0.15005,4.1629
0.15012,4.2203
0.15032,4.3699
0.15064,4.5703
0.15072,4.6051
0.15081,4.6423
0.15088,4.6657
0.15089,4.6699
0.15103,4.7034
0.15107,4.7094
0.15119,4.7165
0.15122,4.716
0.15174,4.55
0.15199,4.3602
0.1521,4.2591
0.15219,4.1752
0.1526,3.7166
0.15315,3.1467
0.15322,3.0852
0.15353,2.9171
0.15422,3.0301
0.15422,3.0302
0.15428,3.0724
0.15437,3.1349
0.15469,3.387
0.15519,3.8056
0.15524,3.839
0.15542,3.9487
0.15563,4.0454
0.15572,4.0714
0.15588,4.1058
0.1559,4.1087
0.15657,4.0391
0.15667,4.0129
0.15675,3.9893
0.15715,3.8927
0.15718,3.8868
0.15784,3.8851
0.15785,3.8879
0.15804,3.9302
0.15815,3.9586
0.15821,3.9757
0.15834,4.0164
0.15853,4.0701
0.15879,4.1265
0.15905,4.1423
0.15917,4.1298
0.15937,4.0811
0.15947,4.045
0.15949,4.035
0.15963,3.9643
0.15974,3.9004
0.15988,3.8028
0.15993,3.7653
0.16003,3.6918
0.16012,3.6276
0.1602,3.5617
0.16026,3.5148
0.16032,3.474
0.1604,3.413
0.16083,3.1195
0.16094,3.0545
0.16095,3.0502
0.16111,2.9713
0.1612,2.9287
0.16136,2.8657
0.16137,2.8606
0.16153,2.8082
0.16166,2.7664
0.16183,2.722
0.16186,2.7128
0.16226,2.6209
0.16231,2.6107
0.16241,2.5877
0.16275,2.5193
0.16287,2.4982
0.16289,2.4948
0.16318,2.4582
0.16329,2.4526
0.16351,2.4596
0.16396,2.5755
0.16398,2.5869
0.16403,2.6106
0.16409,2.6413
0.16414,2.6669
0.16423,2.7199
0.16427,2.7439
0.16428,2.7507
0.16472,3.0621
0.16474,3.0769
0.16498,3.2488
0.16502,3.2782
0.1652,3.3872
0.16527,3.4252
0.16531,3.4425
0.16539,3.4789
0.1655,3.5176
0.16566,3.5575
0.16571,3.5666
0.16573,3.5692
0.16599,3.5781
0.166,3.5776
0.16641,3.511
0.16646,3.499
0.16649,3.4888
0.1667,3.4281
0.16673,3.4197
0.1668,3.3964
0.16713,3.2809
0.16716,3.2685
0.16809,2.8096
0.16826,2.6929
0.16828,2.6853
0.1691,2.0941
0.16925,2
0.16934,1.9434
0.16952,1.8463
0.16972,1.7638
0.16996,1.7025
0.17008,1.6874
0.17032,1.6926
0.17034,1.6942
0.17056,1.7371
0.17101,1.8956
0.17138,2.0336
0.17141,2.044
0.17202,2.1206
0.17235,2.0752
0.17241,2.0615
0.17247,2.0482
0.17264,2.0097
0.17281,1.9697
0.17307,1.9224
0.17332,1.9051
0.17335,1.9051
0.17341,1.9064
0.1736,1.9243
0.1739,1.9894
0.17393,2.0001
0.17397,2.012
0.17416,2.0795
0.17422,2.101
0.17449,2.2073
0.17466,2.2781
0.17506,2.4149
0.1751,2.4244
0.17518,2.4453
0.17532,2.4779
0.17537,2.4892
0.17538,2.4904
0.17544,2.5018
0.17549,2.5101
0.17582,2.5546
0.17604,2.5797
0.17632,2.6127
0.17643,2.6271
0.17682,2.6885
0.17694,2.7104
0.17715,2.7479
0.17729,2.7748
0.17731,2.7773
0.17749,2.8121
0.17824,2.9809
0.17827,2.9886
0.17877,3.1522
0.17901,3.233
0.17913,3.2708
0.17959,3.3473
0.17962,3.3477
0.17974,3.3436
0.18045,3.1238
0.18068,3.0086
0.18069,3.0041
0.18085,2.9225
0.18113,2.7967
0.18125,2.7485
0.1814,2.6989
0.18151,2.6718
0.1816,2.6527
0.18178,2.6229
0.18202,2.6007
0.1824,2.5773
0.18264,2.5509
0.18272,2.5388
0.18288,2.509
0.18314,2.44
0.18324,2.407
0.18338,2.3606
0.1834,2.3545
0.18366,2.2621
0.18393,2.1797
0.18402,2.158
0.18412,2.1363
0.18428,2.1125
0.18444,2.1026
0.18482,2.1272
0.18569,2.2379
0.18673,2.1029
0.18683,2.0903
0.18727,2.0675
0.18743,2.0672
0.18749,2.0673
0.18764,2.0666
0.18803,2.0476
0.18804,2.0462
0.18812,2.0387
0.18832,2.0156
0.18839,2.0062
0.18847,1.997
0.18852,1.9909
0.18868,1.9769
0.18878,1.9728
0.18886,1.973
0.18903,1.9858
0.18963,2.2035
0.18973,2.2653
0.19034,2.6977
0.19043,2.7623
0.19053,2.8255
0.1907,2.9359
0.19076,2.9713
0.19119,3.1787
0.1913,3.2168
0.19133,3.2296
0.19168,3.3137
0.19176,3.3233
0.19236,3.2613
0.1925,3.2068
0.19251,3.2047
0.19251,3.2039
0.19265,3.1315
0.1927,3.1044
0.19326,2.6935
0.19336,2.6199
0.19343,2.5665
0.19371,2.3779
0.19384,2.315
0.19397,2.2656
0.19401,2.2554
0.19411,2.2317
0.19423,2.2202
0.19425,2.2195
0.19446,2.2353
0.19484,2.3374
0.19508,2.4112
0.19513,2.4256
0.19533,2.4615
0.19551,2.466
0.19577,2.4111
0.19581,2.3963
0.19595,2.3372
0.19665,1.8799
0.19681,1.7908
0.19714,1.6844
0.19753,1.7333
0.19797,1.9704
0.19801,1.9935
0.19804,2.0194
0.19812,2.0739
0.19836,2.2347
0.19863,2.3984
0.19874,2.4586
0.19876,2.4656
0.19884,2.5024
0.19899,2.5595
0.19991,2.7167
0.2001,2.7299
0.20012,2.731
0.20015,2.7325
0.20085,2.6947
0.20103,2.6542
0.20115,2.622
0.20119,2.6115
0.20124,2.596
0.20161,2.482
0.20169,2.4618
0.20181,2.4372
0.20217,2.4233
0.20223,2.4305
0.20255,2.5271
0.20322,2.9297
0.20333,2.9971
0.20338,3.0331
0.20375,3.2319
0.20392,3.2952
0.20394,3.299
0.20401,3.3172
0.20401,3.3173
0.20412,3.3344
0.20425,3.3414
0.20468,3.2723
0.20485,3.2206
0.20511,3.1354
0.20541,3.0709
0.2056,3.0621
0.20591,3.1169
0.206,3.1511
0.20624,3.2642
0.20629,3.2909
0.20634,3.3203
0.20662,3.4965
0.20668,3.5324
0.2069,3.664
0.20722,3.7921
0.20725,3.8009
0.20725,3.8013
0.20769,3.8
0.20803,3.6421
0.20837,3.3603
0.20837,3.3583
0.20857,3.1614
0.2086,3.1225
0.20884,2.8541
0.20891,2.7752
0.20944,2.2438
0.20972,2.0683
0.21006,2.0062
0.21061,2.2431
0.21094,2.5182
0.211,2.5741
0.21103,2.599
0.21108,2.6396
0.21113,2.6898
0.21138,2.8787
0.21148,2.9424
0.21199,3.085
0.21267,2.7766
0.21295,2.5479
0.21302,2.4839
0.21306,2.4507
0.21313,2.3866
0.21321,2.3192
0.21339,2.1787
0.2135,2.0895
0.21351,2.0802
0.2136,2.0205
0.21399,1.7905
0.21399,1.7884
0.21424,1.6884
0.21436,1.6541
0.21437,1.652
0.21445,1.6341
0.21453,1.6202
0.21472,1.6051
0.21479,1.6056
0.21519,1.6775
0.21535,1.7352
0.2155,1.8058
0.21579,1.9766
0.2158,1.9803
0.21581,1.9918
0.21655,2.3749
0.21674,2.4044
0.21689,2.3975
0.21704,2.365
0.21714,2.3327
0.21716,2.3218
0.21797,1.8594
0.21823,1.7688
0.21848,1.7659
0.2185,1.7698
0.21925,2.3112
0.21935,2.4194
0.22,3.0459
0.22012,3.1162
0.22044,3.1895
0.22076,3.0993
0.2211,2.8631
0.22112,2.8512
0.22123,2.7428
0.22252,1.5991
0.22289,1.4285
0.22341,1.3186
0.22361,1.3033
0.22364,1.3022
0.22408,1.2998
0.22415,1.3013
0.22416,1.3014
0.22439,1.3075
0.22456,1.3121
0.22472,1.3157
0.22472,1.3158
0.22479,1.3168
0.22488,1.3177
0.22503,1.3175
0.22517,1.3149
0.2253,1.3092
0.22576,1.2627
0.2259,1.2397
0.22596,1.2281
0.22604,1.2129
0.22634,1.1499
0.22654,1.1123
0.22674,1.0843
0.22675,1.084
0.22712,1.0851
0.22723,1.1007
0.22725,1.1047
0.22803,1.4512
0.22822,1.5763
0.22861,1.8767
0.2292,2.3876
0.22924,2.4207
0.22928,2.4533
0.22965,2.7442
0.23009,2.9952
0.23012,3.0075
0.23018,3.0269
0.23028,3.0514
0.2303,3.0565
0.23037,3.0662
0.23043,3.072
0.23047,3.0736
0.23058,3.0709
0.23072,3.054
0.23074,3.05
0.23093,3.0042
0.23094,3.0009
0.23119,2.919
0.23134,2.8662
0.23143,2.8372
0.23173,2.7568
0.23248,2.7705
0.2325,2.7764
0.23265,2.817
0.23266,2.8203
0.23267,2.8234
0.23285,2.8839
0.23312,2.9911
0.23319,3.0239
0.23326,3.0498
0.23344,3.127
0.23373,3.2386
0.23378,3.2559
0.23391,3.2956
0.23402,3.3235
0.23439,3.3747
0.23486,3.3498
0.23507,3.3202
0.23512,3.3118
0.23531,3.2853
0.23536,3.2783
0.23555,3.2607
0.23556,3.2604
0.2357,3.2545
0.23576,3.2538
0.2359,3.2561
0.23605,3.2631
0.23608,3.2651
0.23657,3.2893
0.23666,3.2881
0.23673,3.2851
0.23718,3.2158
0.23722,3.2068
0.23777,3.0468
0.23784,3.0278
0.23784,3.0268
0.23813,2.9694
0.23833,2.9555
0.23835,2.9557
0.23836,2.9557
0.23838,2.9561
0.23876,3.0165
0.23887,3.052
0.23938,3.2495
0.23967,3.3456
0.23971,3.3545
0.23986,3.3771
0.23988,3.3785
0.23993,3.3813
0.24009,3.3731
0.24024,3.343
0.24062,3.1853
0.24095,2.9878
0.24114,2.8779
0.24154,2.674
0.2416,2.6488
0.24165,2.6324
0.24184,2.5786
0.24202,2.5476
0.24214,2.5366
0.24231,2.5324
0.2424,2.5344
0.24241,2.5349
0.24255,2.543
0.24264,2.5514
0.24266,2.5531
0.24296,2.5883
0.24307,2.6025
0.2432,2.6203
0.24327,2.6291
0.2434,2.6455
0.2434,2.6457
0.24383,2.6888
0.24385,2.6896
0.24401,2.6985
0.24435,2.6998
0.24439,2.6985
0.24446,2.6957
0.24461,2.687
0.24465,2.6846
0.24467,2.6833
0.24487,2.6685
0.24511,2.6537
0.24551,2.656
0.2457,2.6736
0.2458,2.6879
0.246,2.7235
0.24605,2.7326
0.24622,2.7679
0.24639,2.8039
0.24684,2.875
0.24689,2.8799
0.24691,2.8813
0.24719,2.9007
0.24814,2.9557
0.24836,2.9703
0.24839,2.9716
0.24839,2.9716
0.24859,2.9704
0.24859,2.9703
0.24868,2.9634
0.24883,2.9399
0.24895,2.9099
0.24934,2.7282
0.24936,2.7115
0.24942,2.6751
0.24949,2.6218
0.24957,2.5567
0.2498,2.3544
0.24995,2.2183
0.24996,2.2024
0.25012,2.0495
0.25039,1.7939
0.25046,1.7235
0.25058,1.6268
0.25075,1.4966
0.25087,1.4181
0.25113,1.2803
0.25118,1.262
0.25139,1.1987
0.25161,1.1722
0.25188,1.1967
0.25205,1.2464
0.2526,1.597
0.25265,1.6459
0.25266,1.6571
0.25285,1.8499
0.2529,1.904
0.25307,2.0989
0.2532,2.2551
0.2534,2.4927
0.25368,2.7887
0.25381,2.9037
0.25382,2.9087
0.25398,3.0204
0.25413,3.0884
0.25415,3.0957
0.25436,3.1295
0.2544,3.1285
0.25444,3.1248
0.25471,3.0436
0.25492,2.9235
0.25525,2.665
0.25545,2.4924
0.25551,2.444
0.25604,2.0802
0.25611,2.0527
0.25614,2.043
0.25618,2.0339
0.25619,2.0304
0.2563,2.0124
0.2563,2.0121
0.25647,2.0206
0.25705,2.3784
0.2573,2.6668
0.25752,2.9408
0.25803,3.548
0.25812,3.632
0.25833,3.7887
0.25859,3.9008
0.25859,3.9015
0.25907,3.9132
0.25917,3.8931
0.25935,3.8372
0.25943,3.8084
0.25979,3.6416
0.25997,3.5439
0.26021,3.3953
0.26031,3.3315
0.26036,3.3009
0.2604,3.2731
0.26042,3.2589
0.26098,2.8784
0.26103,2.8502
0.26148,2.619
0.26159,2.5789
0.26187,2.5026
0.26197,2.4838
0.26215,2.461
0.26223,2.455
0.26366,2.5421
0.26383,2.5612
0.26389,2.5679
0.26395,2.5742
0.26396,2.5747
0.26438,2.5887
0.26439,2.5879
0.26442,2.5862
0.26445,2.584
0.26483,2.5101
0.26492,2.4777
0.26523,2.322
0.26538,2.2267
0.26539,2.2208
0.2657,1.9969
0.2659,1.8593
0.26601,1.7837
0.26629,1.6379
0.26648,1.5812
0.26657,1.5701
0.26707,1.6799
0.26715,1.7202
0.26782,2.1871
0.26786,2.2181
0.26844,2.5463
0.26855,2.5922
0.26906,2.7643
0.26912,2.7844
0.2694,2.8692
0.26946,2.8874
0.26972,2.9619
0.26987,2.9987
0.27024,3.0632
0.27037,3.0714
0.27037,3.0715
0.27038,3.0718
0.27058,3.0672
0.27114,2.9522
0.27117,2.9432
0.27121,2.928
0.2716,2.7963
0.27163,2.7852
0.27212,2.6597
0.27221,2.6497
0.27235,2.643
0.27241,2.6439
0.27246,2.6466
0.27297,2.7584
0.273,2.7727
0.27301,2.773
0.27303,2.7821
0.27316,2.8369
0.27318,2.8457
0.27338,2.9372
0.27342,2.9568
0.27398,3.2506
0.27422,3.3809
0.27426,3.3992
0.27439,3.4674
0.27454,3.5499
0.2748,3.6757
0.27517,3.7979
0.2752,3.8029
0.27563,3.7647
0.27588,3.6231
0.27605,3.4827
0.27632,3.1805
0.27638,3.1027
0.27656,2.844
0.27661,2.7818
0.27707,2.0986
0.2772,1.9214
0.27722,1.8964
0.27758,1.491
0.278,1.2348
0.27816,1.2015
0.27816,1.2008
0.27867,1.3179
0.27896,1.5065
0.27932,1.7979
0.27935,1.8286
0.27937,1.8457
0.27952,1.972
0.27961,2.0444
0.27993,2.2641
0.27993,2.2662
0.28018,2.384
0.28046,2.4501
0.2805,2.4554
0.28071,2.4636
0.28073,2.4633
0.28111,2.4443
0.28123,2.4416
0.28123,2.4416
0.28129,2.4422
0.28138,2.4462
0.28153,2.4633
0.28208,2.6382
0.28211,2.6521
0.28211,2.6536
0.28213,2.6591
0.28234,2.7627
0.28238,2.7836
0.2824,2.7942
0.28249,2.8381
0.28256,2.871
0.28273,2.9495
0.28275,2.9573
0.28306,3.07
0.28316,3.0987
0.28336,3.1392
0.28351,3.1579
0.28396,3.1515
0.28397,3.1505
0.28465,2.9435
0.28486,2.8415
0.28513,2.6963
0.28574,2.4627
0.28613,2.4627
0.28616,2.4685
0.28623,2.4848
0.28664,2.6527
0.28667,2.6711
0.28693,2.8157
0.28713,2.9251
0.28736,3.041
0.28758,3.1171
0.28759,3.12
0.28785,3.1647
0.2879,3.1674
0.28815,3.1526
0.28823,3.1376
0.28836,3.1039
0.2884,3.0906
0.28856,3.0338
0.28863,3.0034
0.28899,2.8246
0.289,2.8175
0.28904,2.7947
0.2891,2.7586
0.2893,2.6457
0.28937,2.6006
0.28973,2.3982
0.29,2.2726
0.29129,2.2649
0.29134,2.2773
0.29169,2.3669
0.29209,2.4412
0.29213,2.447
0.29217,2.4518
0.29242,2.4826
0.2926,2.5044
0.29267,2.5142
0.29273,2.5228
0.29287,2.5502
0.29289,2.5533
0.29366,2.8381
0.29375,2.8811
0.294,3.0224
0.29412,3.0973
0.29429,3.1943
0.29442,3.2646
0.29468,3.387
0.29473,3.4031
0.29634,2.7641
0.297,2.3931
0.29717,2.3695
0.29724,2.369
0.29738,2.3842
0.29739,2.3863
0.29753,2.419
0.29754,2.4239
0.29769,2.4781
0.29776,2.5076
0.29801,2.6332
0.29816,2.7082
0.29816,2.7105
0.29845,2.8421
0.29858,2.8925
0.29864,2.9106
0.29879,2.9477
0.29883,2.955
0.29904,2.9724
0.29968,2.8508
0.29981,2.807
0.30007,2.727
0.30042,2.6685
0.30057,2.6711
0.30075,2.7014
0.30089,2.7472
0.30092,2.7577
0.30101,2.7982
0.30121,2.9151
0.30139,3.0526
0.30143,3.0838
0.30147,3.1144
0.30202,3.6241
0.30213,3.7297
0.30236,3.946
0.30265,4.183
0.30273,4.2361
0.30344,4.5139
0.30365,4.5086
0.30372,4.4982
0.30424,4.2947
0.30451,4.118
0.30452,4.1154
0.30494,3.7922
0.30507,3.6779
0.30552,3.3007
0.30557,3.2527
0.30615,2.8078
0.30625,2.7434
0.30649,2.6181
0.3069,2.4957
0.30698,2.4871
0.30721,2.4808
0.30749,2.5061
0.30765,2.5304
0.30789,2.5689
0.30853,2.6493
0.30873,2.6681
0.30873,2.6688
0.30885,2.6809
0.30894,2.6911
0.30896,2.6931
0.30932,2.7484
0.30935,2.7543
0.30942,2.7702
0.30984,2.8905
0.3101,2.994
0.3102,3.0392
0.31042,3.145
0.31049,3.1847
0.31063,3.2548
0.31076,3.3244
0.31076,3.3245
0.31084,3.3687
0.31095,3.4289
0.31105,3.4821
0.31111,3.5086
0.31172,3.7823
0.31226,3.984
0.31233,4.0076
0.31273,4.1557
0.31274,4.1601
0.31279,4.1766
0.31283,4.1903
0.3131,4.2696
0.3131,4.2709
0.31323,4.2974
0.31354,4.3125
0.31363,4.301
0.31386,4.2361
0.31386,4.2349
0.31392,4.2127
0.31399,4.176
0.31402,4.1607
0.31418,4.0727
0.3144,3.9222
0.31455,3.8116
0.3148,3.6325
0.31517,3.4149
0.3157,3.202
0.31575,3.1864
0.31602,3.0935
0.31605,3.0817
0.31633,2.9672
0.31635,2.959
0.31645,2.9166
0.31664,2.8318
0.31665,2.8266
0.31676,2.7771
0.31689,2.7289
0.31704,2.6753
0.31711,2.6578
0.31711,2.6577
0.31713,2.6508
0.31741,2.6104
0.31756,2.612
0.31773,2.6333
0.31778,2.6424
0.31784,2.6564
0.31887,3.0109
0.31936,3.1142
0.31988,3.1422
0.31999,3.1375
0.32007,3.1318
0.32011,3.1281
0.32019,3.1181
0.32067,3.0204
0.32084,2.9683
0.32086,2.9586
0.32157,2.6814
0.32163,2.6554
0.32166,2.6406
0.32184,2.5646
0.32194,2.5237
0.32196,2.5188
0.32196,2.5157
0.32224,2.4099
0.32233,2.3769
0.32238,2.3608
0.32243,2.342
0.32252,2.3169
0.32287,2.232
0.32301,2.2116
0.32306,2.2067
0.32317,2.2014
0.32334,2.2072
0.32359,2.2489
0.32364,2.2621
0.32387,2.3449
0.32389,2.3538
0.32414,2.4831
0.32429,2.5774
0.32443,2.673
0.3245,2.7244
0.32463,2.8191
0.32475,2.9161
0.32481,2.9561
0.32503,3.1258
0.32504,3.1298
0.32509,3.1726
0.32606,3.765
0.32612,3.7937
0.32628,3.863
0.32642,3.9178
0.32656,3.9669
0.32692,4.075
0.32717,4.1353
0.32728,4.1569
0.32729,4.1597
0.32736,4.1725
0.32753,4.2006
0.32761,4.2138
0.32763,4.2161
0.32769,4.2247
0.32774,4.2317
0.32785,4.2481
0.32791,4.2572
0.32793,4.2596
0.3287,4.4286
0.32882,4.4691
0.32901,4.538
0.32905,4.5514
0.32921,4.6115
0.32948,4.6951
0.32963,4.7247
0.33002,4.7152
0.33033,4.597
0.33047,4.5138
0.33112,4.025
0.33136,3.8512
0.33165,3.6824
0.33195,3.5555
0.33224,3.4636
0.33281,3.2512
0.33282,3.2459
0.33282,3.2441
0.33283,3.2391
0.33311,3.078
0.33359,2.7088
0.33371,2.6087
0.33392,2.4494
0.33393,2.4405
0.33401,2.3832
0.33478,2.2418
0.33505,2.4427
0.33525,2.6721
0.33576,3.5037
0.33576,3.5104
0.33581,3.5962
0.33593,3.803
0.33616,4.1967
0.33703,4.8831
0.33729,4.7611
0.33735,4.7097
0.33743,4.6314
0.33753,4.5119
0.33786,4.0167
0.33809,3.6214
0.33818,3.4516
0.33872,2.6194
0.33903,2.3245
0.33911,2.2794
0.33918,2.2501
0.33944,2.2302
0.3399,2.4458
0.34002,2.5359
0.34014,2.6238
0.34022,2.6886
0.3403,2.7476
0.34087,3.0526
0.34146,3.0078
0.34171,2.8807
0.34182,2.8062
0.34183,2.8
0.34236,2.3602
0.34239,2.328
0.34246,2.2666
0.34269,2.0651
0.34276,2.0066
0.34288,1.9104
0.34303,1.8001
0.34308,1.7654
0.34342,1.6135
0.34354,1.5904
0.34393,1.6201
0.34399,1.6398
0.34401,1.6453
0.34447,1.8904
0.34456,1.9503
0.34466,2.017
0.34483,2.1389
0.34526,2.4163
0.34527,2.4232
0.34551,2.5497
0.34587,2.6814
0.34597,2.7046
0.3461,2.728
0.34637,2.7479
0.34637,2.7479
0.34713,2.6519
0.34732,2.6078
0.34742,2.5838
0.34762,2.5347
0.3477,2.5156
0.34871,2.4253
0.34896,2.4364
0.34914,2.441
0.34936,2.4348
0.34944,2.4284
0.34955,2.4143
0.34959,2.408
0.34966,2.3952
0.34971,2.3837
0.35056,2.0925
0.35066,2.054
0.35105,1.9126
0.35135,1.8167
0.3517,1.7288
0.35231,1.7069
0.35269,1.8238
0.35285,1.904
0.35298,1.9794
0.35308,2.0461
0.35309,2.0511
0.35339,2.269
0.35435,2.8839
0.35443,2.9199
0.35448,2.9374
0.35451,2.9498
0.35472,3.0199
0.35479,3.0436
0.35525,3.1598
0.35537,3.1895
0.35551,3.2196
0.35567,3.2542
0.35611,3.3322
0.35658,3.3511
0.35666,3.3452
0.35673,3.338
0.35674,3.3366
0.35679,3.329
0.35707,3.271
0.35746,3.1453
0.3577,3.0511
0.35823,2.8495
0.35847,2.7766
0.35848,2.7759
0.35856,2.7564
0.35867,2.7361
0.35878,2.7233
0.35905,2.7161
0.35908,2.718
0.35965,2.8196
0.35966,2.8211
0.35986,2.8677
0.35994,2.885
0.36002,2.8999
0.36038,2.9263
0.36038,2.926
0.36055,2.9086
0.36069,2.8796
0.36078,2.8542
0.36088,2.8204
0.36092,2.8044
0.36114,2.7142
0.36136,2.6166
0.36138,2.6071
0.36147,2.5709
0.36162,2.5123
0.3617,2.4841
0.36189,2.4343
0.36224,2.3968
0.3624,2.4005
0.36262,2.4209
0.36266,2.4261
0.36331,2.5369
0.36344,2.5617
0.36396,2.7113
0.36414,2.7868
0.36473,3.1266
0.36473,3.1287
0.36496,3.2879
0.36509,3.3807
0.36539,3.588
0.36552,3.6678
0.36562,3.7218
0.36563,3.729
0.36589,3.8401
0.36601,3.878
0.36635,3.929
0.36639,3.9302
0.36644,3.9304
0.3666,3.9223
0.3669,3.8772
0.36725,3.8033
0.36736,3.7801
0.36749,3.7536
0.36789,3.6933
0.36841,3.665
0.36843,3.6647
0.36852,3.6641
0.36857,3.6641
0.36868,3.6649
0.36876,3.666
0.36879,3.6664
0.36879,3.6664
0.3689,3.6686
0.36929,3.6818
0.36949,3.6916
0.36949,3.6917
0.36955,3.6955
0.3697,3.704
0.36977,3.708
0.3699,3.7148
0.36994,3.7166
0.36995,3.717
0.37023,3.72
0.37035,3.7136
0.37064,3.6677
0.37084,3.6027
0.37085,3.5963
0.37087,3.5871
0.37088,3.5843
0.37115,3.4382
0.37139,3.2548
0.3714,3.251
0.37149,3.1722
0.37195,2.7309
0.37238,2.3217
0.37238,2.3157
0.37269,2.0719
0.37277,2.0181
0.37295,1.8998
0.37297,1.8876
0.37301,1.8595
0.3731,1.8044
0.37311,1.7995
0.37343,1.6092
0.37353,1.544
0.37362,1.4795
0.37416,1.0659
0.37418,1.0501
0.3742,1.0304
0.37526,0.51732
0.37537,0.55024
0.37556,0.65772
0.37561,0.69538
0.37572,0.78977
0.37625,1.44
0.37675,2.1809
0.37695,2.4777
0.37831,3.3874
0.37838,3.3679
0.37854,3.2959
0.37896,2.9794
0.37917,2.7765
0.37945,2.5082
0.37962,2.364
0.37989,2.1848
0.37994,2.1601
0.38005,2.1204
0.38011,2.104
0.38048,2.0953
0.38057,2.1148
0.38076,2.1822
0.38083,2.2132
0.38085,2.2223
0.38094,2.2671
0.38151,2.5817
0.38171,2.6916
0.38173,2.7024
0.38195,2.8094
0.38247,3.0626
0.38247,3.0645
0.38251,3.083
0.38265,3.1504
0.38271,3.1792
0.38274,3.1945
0.38306,3.3443
0.38308,3.352
0.38342,3.4613
0.38369,3.4924
0.38393,3.4671
0.38395,3.4645
0.38433,3.3293
0.38461,3.1848
0.38513,2.9294
0.38533,2.8546
0.38559,2.7953
0.3858,2.7735
0.38602,2.7704
0.38614,2.7749
0.38641,2.7903
0.38654,2.7969
0.38657,2.7983
0.38736,2.7598
0.38769,2.7094
0.38774,2.7023
0.38799,2.6621
0.38825,2.6227
0.38827,2.6205
0.38872,2.5561
0.38927,2.4626
0.38928,2.4603
0.38945,2.428
0.3895,2.4186
0.38969,2.3842
0.38976,2.3718
0.38981,2.3643
0.39024,2.3213
0.39037,2.3193
0.39041,2.3197
0.39057,2.3262
0.39063,2.3305
0.39104,2.3858
0.39126,2.4277
0.39156,2.4963
0.39207,2.6266
0.3921,2.636
0.39211,2.6391
0.39248,2.7324
0.3926,2.7612
0.39261,2.7625
0.39279,2.8017
0.39286,2.8154
0.39339,2.8772
0.39341,2.8782
0.39367,2.8795
0.39389,2.8644
0.39418,2.8234
0.39448,2.7549
0.39459,2.7226
0.39491,2.6226
0.39528,2.503
0.39533,2.4876
0.39543,2.4555
0.39545,2.4481
0.39548,2.4403
0.39559,2.4062
0.39585,2.3341
0.39625,2.2259
0.39628,2.2156
0.39633,2.2017
0.39668,2.101
0.39697,2.0258
0.39739,1.9714
0.3975,1.9746
0.3976,1.9854
0.3977,2.0033
0.3982,2.1906
0.3986,2.4054
0.39894,2.5635
0.39938,2.6725
0.39945,2.6777
0.39967,2.675
0.40021,2.5987
0.40025,2.5936
0.40034,2.5811
0.40035,2.5803
0.40038,2.5767
0.40058,2.5603
0.40081,2.5586
0.40095,2.5647
0.40107,2.5729
0.40139,2.5923
0.4016,2.591
0.40172,2.5823
0.40172,2.5822
0.40219,2.4819
0.40278,2.2919
0.40322,2.2338
0.40341,2.2529
0.40357,2.2941
0.40359,2.2987
0.40363,2.3124
0.40404,2.5162
0.40432,2.7027
0.40527,3.1577
0.40528,3.1592
0.40543,3.1712
0.40553,3.1686
0.40592,3.0867
0.40605,3.0379
0.40626,2.9418
0.40628,2.9325
0.40637,2.8851
0.40645,2.8372
0.40668,2.695
0.40738,2.2207
0.40791,1.9859
0.40796,1.9754
0.40806,1.9576
0.40815,1.9485
0.40816,1.948
0.40877,2.0037
0.40883,2.0123
0.40886,2.0157
0.40916,2.0435
0.40916,2.0436
0.40966,1.99
0.40972,1.9761
0.41,1.883
0.41015,1.8202
0.41015,1.8201
0.41077,1.5244
0.41086,1.4817
0.41103,1.3974
0.41129,1.2721
0.41183,1.0816
0.4125,1.0661
0.41275,1.1354
0.4128,1.1526
0.41299,1.2344
0.41317,1.3201
0.41319,1.3342
0.41328,1.3785
0.41335,1.4177
0.41336,1.4243
0.41376,1.6453
0.41385,1.6962
0.41392,1.7318
0.41402,1.7808
0.41403,1.7867
0.41408,1.8114
0.41457,2.0163
0.41482,2.1047
0.41489,2.1266
0.4149,2.132
0.41506,2.1864
0.41527,2.2635
0.41591,2.6037
0.41621,2.83
0.41629,2.8939
0.41631,2.9123
0.41639,2.9789
0.41646,3.0339
0.41685,3.3403
0.41688,3.3654
0.41717,3.539
0.41737,3.6118
0.41738,3.6145
0.4174,3.6202
0.41749,3.6351
0.4175,3.6366
0.4177,3.6323
0.41796,3.5559
0.4181,3.4823
0.4182,3.4207
0.4187,3.0213
0.41883,2.9169
0.41891,2.8521
0.41893,2.8353
0.41936,2.5817
0.41945,2.5528
0.41973,2.5151
0.42026,2.663
0.4203,2.6823
0.42057,2.8274
0.42058,2.8325
0.42058,2.8345
0.42066,2.8781
0.42072,2.9108
0.42097,3.0162
0.42107,3.0466
0.42123,3.0731
0.42125,3.0741
0.42144,3.0593
0.42144,3.0585
0.42146,3.0543
0.42162,2.9981
0.42189,2.829
0.42222,2.5174
0.42233,2.3993
0.42237,2.3487
0.42242,2.2922
0.42246,2.2537
0.42257,2.1367
0.42294,1.7741
0.42318,1.6156
0.42348,1.5381
0.42381,1.6128
0.42383,1.6219
0.42403,1.7454
0.42414,1.8272
0.42463,2.2588
0.42476,2.3739
0.42481,2.4184
0.42495,2.5271
0.42549,2.7655
0.42586,2.7376
0.42645,2.4211
0.42648,2.4012
0.42705,1.9869
0.42723,1.8806
0.42744,1.7703
0.4277,1.6727
0.42777,1.6559
0.42785,1.6348
0.42799,1.6098
0.42813,1.5912
0.42893,1.5919
0.42903,1.6062
0.42939,1.7038
0.42957,1.7874
0.42958,1.7929
0.42978,1.911
0.43022,2.2371
0.43085,2.6939
0.43107,2.7875
0.43116,2.8146
0.43128,2.8364
0.4316,2.8348
0.43163,2.8308
0.4318,2.7957
0.43183,2.7878
0.43277,2.4008
0.433,2.3097
0.4331,2.273
0.43331,2.2138
0.43365,2.1654
0.43415,2.2216
0.43417,2.2265
0.43454,2.3484
0.43458,2.3667
0.43465,2.3931
0.43471,2.416
0.43484,2.4711
0.43492,2.502
0.43516,2.5928
0.43525,2.62
0.43547,2.6805
0.4356,2.7052
0.43569,2.7179
0.43571,2.7207
0.43584,2.7317
0.43604,2.7364
0.4364,2.7175
0.4366,2.7016
0.43685,2.6892
0.43701,2.6896
0.43712,2.695
0.4372,2.7018
0.4372,2.7018
0.43721,2.7028
0.43755,2.7637
0.43757,2.7678
0.43767,2.7965
0.43813,2.9605
0.43818,2.981
0.43823,3.0004
0.43832,3.0404
0.43835,3.0518
0.43838,3.0638
0.43841,3.0756
0.4386,3.154
0.43932,3.3663
0.43947,3.3824
0.43964,3.3852
0.4401,3.301
0.44022,3.2543
0.44075,2.9574
0.44107,2.7162
0.44118,2.632
0.44118,2.6302
0.44119,2.6232
0.44128,2.5472
0.44152,2.3409
0.44153,2.3348
0.44153,2.3338
0.44205,1.8798
0.44222,1.732
0.44332,0.92991
0.4442,0.59562
0.44423,0.58995
0.44428,0.5798
0.44454,0.54798
0.44455,0.54772
0.44474,0.5513
0.44481,0.55953
0.44531,0.7421
0.44532,0.74667
0.44543,0.81713
0.44548,0.85109
0.44556,0.918
0.44586,1.2034
0.44608,1.4579
0.44613,1.511
0.44616,1.5477
0.44668,2.159
0.4471,2.5156
0.44711,2.5199
0.44751,2.6385
0.44753,2.6381
0.44774,2.5989
0.44785,2.5547
0.44812,2.3966
0.44822,2.3274
0.44843,2.1686
0.4488,1.9009
0.44902,1.7886
0.44908,1.766
0.44933,1.7036
0.4494,1.6988
0.44949,1.7
0.44978,1.7615
0.44992,1.8161
0.45075,2.4505
0.45108,2.7645
0.45117,2.8457
0.4512,2.8791
0.45131,2.9704
0.45163,3.1976
0.45174,3.2498
0.45196,3.3052
0.45212,3.3028
0.45219,3.2897
0.45229,3.2594
0.45241,3.2066
0.45248,3.1699
0.45249,3.1591
0.45272,2.9981
0.45284,2.8969
0.45293,2.8242
0.45295,2.8073
0.45331,2.509
0.45344,2.4209
0.45367,2.2936
0.45368,2.2893
0.45424,2.1333
0.45439,2.1098
0.45448,2.0956
0.4545,2.0931
0.45524,1.8721
0.45533,1.8297
0.45538,1.807
0.45553,1.7305
0.45561,1.6908
0.4559,1.5443
0.4563,1.3655
0.4564,1.3276
0.4568,1.213
0.45694,1.1856
0.45748,1.1424
0.4576,1.144
0.45812,1.1841
0.45822,1.1966
0.45825,1.1994
0.45832,1.2086
0.45836,1.2145
0.4586,1.2472
0.45861,1.2487
0.45869,1.2597
0.45885,1.2815
0.45909,1.3125
0.45911,1.3151
0.45999,1.3427
0.46006,1.3336
0.46009,1.3296
0.46019,1.3112
0.4602,1.3079
0.46026,1.296
0.4603,1.2843
0.46037,1.2663
0.4605,1.2253
0.46058,1.1967
0.46063,1.1766
0.46097,1.0259
0.46119,0.91842
0.46135,0.84622
0.46228,0.51086
0.46236,0.49394
0.46262,0.45595
0.46276,0.45025
0.463,0.46837
0.46314,0.49884
0.46349,0.65326
0.46374,0.82351
0.46394,0.99073
0.46398,1.0285
0.46446,1.4922
0.46454,1.5606
0.46477,1.7482
0.465,1.9067
0.4651,1.9627
0.46516,1.9944
0.46522,2.0215
0.4657,2.1515
0.46572,2.1546
0.4658,2.1639
0.46583,2.1671
0.46584,2.1687
0.46623,2.1915
0.46654,2.1998
0.46661,2.2016
0.46682,2.2081
0.46702,2.2164
0.4671,2.2204
0.46728,2.232
0.4673,2.2333
0.46751,2.2501
0.46775,2.2749
0.4688,2.3554
0.46903,2.331
0.46971,2.0922
0.47059,1.5537
0.47089,1.3629
0.47109,1.2404
0.47118,1.1903
0.47175,0.92726
0.4719,0.8821
0.47232,0.82793
0.47271,0.88708
0.47275,0.8975
0.47312,1.0573
0.47327,1.1402
0.47364,1.3935
0.47417,1.8126
0.4742,1.8357
0.47442,2.01
0.47443,2.0207
0.47455,2.1071
0.47529,2.4219
0.4755,2.4181
0.47576,2.357
0.4758,2.3462
0.47604,2.2406
0.47622,2.1415
0.47631,2.0864
0.47636,2.0576
0.4765,1.9766
0.47652,1.9643
0.47656,1.9379
0.47663,1.8963
0.47709,1.6416
0.4771,1.6369
0.47713,1.6238
0.47724,1.5787
0.4774,1.5239
0.4775,1.4991
0.47787,1.462
0.47821,1.5096
0.47827,1.5255
0.47865,1.6481
0.4787,1.6665
0.47875,1.686
0.47893,1.7434
0.47924,1.8189
0.47929,1.825
0.47933,1.8303
0.47969,1.8214
0.48012,1.7126
0.48058,1.5593
0.48079,1.5164
0.48102,1.5124
0.48102,1.5126
0.48108,1.5218
0.48154,1.7415
0.48159,1.7783
0.48185,2.0471
0.48195,2.1615
0.48204,2.2729
0.48226,2.5516
0.48231,2.6205
0.48235,2.6743
0.48268,3.0469
0.4827,3.0648
0.48279,3.1483
0.48328,3.278
0.48353,3.1362
0.48372,2.9535
0.48392,2.6964
0.48445,1.9132
0.48447,1.8848
0.48462,1.6908
0.48523,1.2701
0.48525,1.2682
0.48541,1.2749
0.48583,1.4642
0.48592,1.5333
0.48622,1.7713
0.48623,1.7827
0.48661,2.0811
0.48693,2.3025
0.48704,2.3668
0.48713,2.4145
0.48746,2.5674
0.48759,2.6175
0.48765,2.6402
0.48773,2.6643
0.48808,2.7599
0.48822,2.7838
0.48829,2.7936
0.48836,2.8015
0.48846,2.808
0.4887,2.8041
0.48882,2.7897
0.48886,2.7824
0.48952,2.5313
0.48956,2.5095
0.48958,2.4982
0.48975,2.3973
0.48982,2.3496
0.49012,2.1615
0.49041,2.0003
0.49053,1.9462
0.49077,1.8708
0.49152,1.8247
0.49163,1.8255
0.49169,1.8242
0.49233,1.6763
0.49319,1.0726
0.49373,0.76513
0.49417,0.75608
0.49424,0.77669
0.49438,0.84394
0.49446,0.89143
0.49461,1.0065
0.49504,1.4189
0.49507,1.4543
0.4956,1.9931
0.49565,2.0386
0.4957,2.077
0.49581,2.1584
0.49584,2.1778
0.49588,2.2047
0.49608,2.3108
0.49617,2.3435
0.49653,2.3936
0.49685,2.3358
0.49696,2.2951
0.49696,2.2946
0.49699,2.2825
0.49713,2.2206
0.49739,2.0763
0.49765,1.924
0.4979,1.7851
0.49852,1.5749
0.49891,1.5678
0.49958,1.6049
0.49968,1.5977
0.4997,1.5958
0.49974,1.5916
0.49983,1.5775
0.49988,1.5677
0.5006,1.3394
0.50096,1.2361
0.50099,1.2304
0.50104,1.2207
0.50112,1.208
0.50116,1.2033
0.50124,1.1964
0.50145,1.1949
0.50158,1.2046
0.50181,1.2371
0.50205,1.2838
0.5022,1.3134
0.5023,1.3299
0.50244,1.3521
0.50275,1.3732
0.50287,1.3703
0.50303,1.356
0.50323,1.3234
0.50334,1.2981
0.50349,1.2604
0.50417,1.0796
0.50421,1.0733
0.50427,1.0644
0.50431,1.0605
0.50452,1.0494
0.50455,1.0501
0.50468,1.0593
0.50489,1.0938
0.50505,1.1355
0.50537,1.2346
0.5054,1.243
0.50541,1.2473
0.50542,1.2496
0.50577,1.337
0.5059,1.352
0.50594,1.3538
0.50616,1.3389
0.50643,1.2598
0.50666,1.1446
0.5068,1.0474
0.50693,0.95274
0.50705,0.85999
0.50743,0.55291
0.5075,0.4985
0.50786,0.22936
0.50823,0.010032
0.50835,-0.051236
0.50847,-0.10292
0.50855,-0.13196
0.50874,-0.19566
0.50892,-0.24335
0.5092,-0.28516
0.50933,-0.29408
0.50958,-0.2894
0.5098,-0.26325
0.5101,-0.19576
0.51019,-0.1679
0.51108,0.22611
0.51121,0.29681
0.51125,0.31702
0.51126,0.32161
0.51134,0.36577
0.51149,0.45137
0.5115,0.45636
0.51155,0.47914
0.51194,0.67843
0.51211,0.74533
0.51211,0.74638
0.51215,0.76285
0.51215,0.76305
0.51219,0.77526
0.51229,0.80681
0.51232,0.81666
0.51241,0.83971
0.51255,0.86442
0.51255,0.86519
0.51263,0.87472
0.5128,0.88167
0.51313,0.84653
0.51324,0.8208
0.51328,0.81218
0.5133,0.80711
0.51355,0.72952
0.51368,0.68392
0.51377,0.6545
0.51383,0.63689
0.51396,0.59653
0.51442,0.54052
0.51463,0.57718
0.51477,0.63013
0.51484,0.66392
0.51495,0.73127
0.51507,0.82085
0.51522,0.95827
0.51527,1.0025
0.51533,1.0658
0.51536,1.1076
0.51538,1.1221
0.5154,1.1516
0.51545,1.2056
0.51558,1.3701
0.51572,1.5503
0.51602,1.9624
0.51625,2.2816
0.51631,2.3471
0.51643,2.4955
0.51647,2.5416
0.51681,2.8206
0.51699,2.8954
0.51733,2.8637
0.51803,2.1382
0.51806,2.0904
0.51817,1.9179
0.51883,0.85444
0.51889,0.76674
0.519,0.61868
0.51948,0.21118
0.51956,0.18718
0.51966,0.17911
0.51973,0.1865
0.51975,0.19086
0.51994,0.27365
0.51998,0.30271
0.51999,0.3087
0.52009,0.394
0.52038,0.75565
0.52052,0.95917
0.5207,1.2415
0.52086,1.5064
0.52097,1.674
0.52101,1.7304
0.52112,1.8693
0.52143,2.1798
0.52197,2.2704
0.52205,2.2426
0.52211,2.2184
0.52239,2.0772
0.52276,1.8998
0.52291,1.8552
0.52341,1.8829
0.52355,1.937
0.52371,2.0111
0.52376,2.0413
0.52415,2.2633
0.52417,2.274
0.5243,2.3464
0.52435,2.3678
0.52449,2.4345
0.52462,2.4826
0.52472,2.5109
0.5249,2.5456
0.52497,2.5528
0.52498,2.5531
0.52578,2.3554
0.5258,2.3439
0.52596,2.2417
0.52602,2.1962
0.52611,2.1255
0.52615,2.0944
0.52624,2.0188
0.52626,2.0007
0.52642,1.8573
0.52655,1.7299
0.52687,1.4362
0.52753,1.032
0.52758,1.0206
0.52778,0.9959
0.52792,0.9995
0.52807,1.0187
0.52808,1.0204
0.52817,1.0369
0.52837,1.081
0.52838,1.082
0.52912,1.2006
0.52929,1.2025
0.52946,1.1965
0.52956,1.1905
0.52981,1.1728
0.52985,1.1698
0.53021,1.1543
0.53067,1.1778
0.53112,1.2492
0.53134,1.2955
0.53142,1.3119
0.53172,1.3716
0.53178,1.3827
0.53188,1.3985
0.53198,1.4139
0.53227,1.4418
0.53247,1.4497
0.53264,1.4503
0.53264,1.4502
0.53265,1.4502
0.53266,1.4501
0.53279,1.4479
0.53301,1.4441
0.53322,1.446
0.53345,1.4619
0.53352,1.4715
0.53378,1.5263
0.53389,1.5605
0.53398,1.5919
0.53398,1.595
0.5341,1.6441
0.53444,1.8203
0.53492,2.117
0.53499,2.1584
0.53499,2.1588
0.53556,2.4069
0.53619,2.4543
0.53641,2.437
0.53666,2.4197
0.53681,2.418
0.53703,2.4344
0.53722,2.4692
0.53762,2.6062
0.53788,2.7321
0.53844,3.0511
0.53849,3.0789
0.5385,3.0829
0.53867,3.1764
0.53906,3.3404
0.53941,3.4157
0.53946,3.4201
0.53949,3.4214
0.5397,3.4143
0.54,3.3526
0.54026,3.2606
0.54101,2.8785
0.54117,2.7828
0.54144,2.6148
0.54174,2.4097
0.54196,2.2355
0.54226,1.9762
0.54227,1.97
0.54238,1.865
0.54263,1.6082
0.54298,1.2438
0.54326,0.97643
0.54369,0.66516
0.5438,0.61899
0.54385,0.59944
0.54428,0.59598
0.54431,0.60539
0.54433,0.6116
0.54442,0.64806
0.5456,1.5511
0.54568,1.5963
0.54595,1.7173
0.54619,1.7694
0.54619,1.7695
0.54621,1.7721
0.54624,1.7751
0.54645,1.7803
0.54646,1.7802
0.5466,1.7714
0.54699,1.7231
0.54708,1.7095
0.54718,1.6932
0.54743,1.6453
0.54809,1.4244
0.5481,1.4204
0.54821,1.3686
0.54849,1.2022
0.54892,0.92771
0.54971,0.63169
0.5499,0.64973
0.55039,0.87496
0.55051,0.95917
0.55071,1.1177
0.55082,1.2116
0.55127,1.5647
0.55132,1.5947
0.55215,1.7514
0.55247,1.654
0.55248,1.6507
0.55259,1.6133
0.55307,1.4732
0.55346,1.4911
0.55349,1.4972
0.55387,1.6758
0.55398,1.7528
0.55402,1.779
0.55412,1.8548
0.55413,1.8611
0.55413,1.8648
0.55426,1.9645
0.55434,2.0373
0.55448,2.1514
0.55449,2.1599
0.55505,2.5484
0.55556,2.6731
0.55589,2.6106
0.55594,2.5934
0.55597,2.5823
0.556,2.5669
0.55615,2.491
0.55629,2.4024
0.55643,2.3024
0.55662,2.1606
0.5567,2.0987
0.55687,1.968
0.55711,1.8117
0.55732,1.7045
0.55741,1.6733
0.55752,1.6479
0.55756,1.6423
0.55771,1.6432
0.55788,1.6834
0.55832,1.9639
0.55891,2.6182
0.55943,3.1354
0.55965,3.2817
0.55969,3.3044
0.55972,3.3179
0.55989,3.3778
0.56021,3.415
0.5603,3.4111
0.56043,3.3988
0.56054,3.3853
0.56085,3.3408
0.56095,3.3285
0.56174,3.2918
0.56234,3.2219
0.5625,3.1811
0.56263,3.1448
0.56279,3.0959
0.5628,3.093
0.56316,2.9762
0.56348,2.8828
0.56362,2.8498
0.56365,2.842
0.56375,2.8223
0.56379,2.8141
0.56398,2.777
0.56401,2.7717
0.56416,2.7405
0.56464,2.6055
0.56466,2.597
0.56483,2.525
0.56494,2.4708
0.56522,2.3155
0.56524,2.3062
0.56532,2.2559
0.56536,2.2355
0.56578,1.9899
0.56584,1.9625
0.56593,1.9214
0.56642,1.8126
0.56667,1.838
0.56682,1.8777
0.56719,2.0427
0.56722,2.0642
0.56733,2.1284
0.56747,2.2085
0.56751,2.2343
0.56769,2.3402
0.5686,2.5463
0.56877,2.4891
0.56897,2.3875
0.5693,2.1613
0.5693,2.1581
0.56945,2.0526
0.56956,1.9737
0.56967,1.9053
0.5698,1.8334
0.56998,1.7617
0.57,1.7577
0.57002,1.7519
0.57021,1.7329
0.57045,1.7845
0.57051,1.8107
0.57086,2.0551
0.57091,2.1045
0.57116,2.3796
0.57121,2.4409
0.57145,2.7411
0.57149,2.7999
0.5715,2.8046
0.57159,2.917
0.57189,3.3032
0.5721,3.5284
0.57227,3.6962
0.57263,3.947
0.57268,3.9769
0.57272,3.9954
0.57286,4.0507
0.57296,4.0787
0.57298,4.0832
0.57298,4.0849
0.57313,4.1127
0.57332,4.1277
0.57353,4.1228
0.57373,4.1011
0.57378,4.0937
0.57398,4.0557
0.57476,3.7963
0.57486,3.753
0.57487,3.7507
0.57487,3.7498
0.57492,3.7257
0.57556,3.4372
0.57574,3.354
0.57602,3.231
0.57604,3.2254
0.57607,3.2115
0.57625,3.1289
0.57684,2.8095
0.57695,2.7399
0.57703,2.689
0.5773,2.4876
0.57746,2.3523
0.57761,2.2296
0.57773,2.1252
0.57797,1.9234
0.57798,1.918
0.57805,1.8628
0.57827,1.7131
0.57834,1.6736
0.57842,1.6299
0.57857,1.5731
0.5788,1.537
0.57894,1.5478
0.57907,1.5795
0.57933,1.6981
0.57965,1.9084
0.57971,1.95
0.57986,2.0573
0.58003,2.1701
0.58009,2.2039
0.58053,2.3908
0.58059,2.4026
0.58067,2.4135
0.58071,2.4166
0.58102,2.4009
0.58123,2.3587
0.58224,2.1189
0.58265,2.0994
0.58288,2.1072
0.58291,2.1089
0.58323,2.1253
0.58358,2.1188
0.58371,2.1017
0.58391,2.0571
0.58419,1.9576
0.58419,1.9552
0.58435,1.8793
0.58435,1.8786
0.58498,1.5407
0.58539,1.4207
0.58551,1.4136
0.58557,1.4151
0.58623,1.6168
0.58634,1.6654
0.58699,1.8917
0.58719,1.9076
0.58742,1.8908
0.58745,1.8852
0.58745,1.8851
0.58798,1.7413
0.5891,1.774
0.58998,2.6606
0.59026,2.977
0.59032,3.039
0.59033,3.0516
0.59035,3.0682
0.59161,3.288
0.59168,3.2426
0.59193,3.0513
0.59193,3.051
0.59199,3.007
0.59224,2.7996
0.59247,2.636
0.59259,2.5597
0.59268,2.5184
0.59274,2.4917
0.59311,2.4171
0.59354,2.5315
0.59362,2.5694
0.59364,2.5814
0.59379,2.676
0.59417,2.9398
0.59537,3.2338
0.59548,3.1996
0.59562,3.1433
0.59571,3.1054
0.59588,3.0233
0.59602,2.9567
0.59605,2.9417
0.59649,2.7415
0.59652,2.7298
0.59668,2.6673
0.59683,2.6194
0.59684,2.6138
0.59733,2.4966
0.59746,2.4746
0.59747,2.4724
0.59752,2.4644
0.59793,2.4157
0.59801,2.4088
0.59809,2.4027
0.59812,2.4006
0.59826,2.3924
0.59871,2.3965
0.59895,2.4264
0.59917,2.4777
0.59934,2.5362
0.59945,2.581
0.59956,2.6329
0.59971,2.7172
0.59985,2.8043
0.60055,3.301
0.60087,3.5187
0.60094,3.562
0.60094,3.567
0.60151,3.848
0.60163,3.889
0.60177,3.9263
0.60209,3.9726
0.60214,3.9737
0.60239,3.9573
0.60281,3.8411
0.60315,3.6783
0.60323,3.6399
0.60344,3.5188
0.60356,3.454
0.60356,3.4534
0.60365,3.4026
0.60369,3.382
0.60383,3.3084
0.60424,3.1346
0.60457,3.0472
0.60509,3.039
0.60509,3.0391
0.60521,3.06
0.60582,3.3071
0.60613,3.5092
0.60621,3.5689
0.6064,3.73
0.60656,3.8692
0.60699,4.2746
0.60714,4.4195
0.60721,4.4834
0.6075,4.7422
0.60777,4.9302
0.60792,5.0069
0.60795,5.0228
0.60801,5.0452
0.6081,5.0736
0.60826,5.1062
0.60836,5.1138
0.60848,5.1103
0.60872,5.0688
0.60901,4.9752
0.60924,4.8921
0.60939,4.8377
0.60961,4.7672
0.61038,4.6406
0.61047,4.6261
0.61114,4.4014
0.61141,4.2307
0.61158,4.1014
0.61169,4.0228
0.61171,4.0055
0.61192,3.8392
0.61211,3.7029
0.61217,3.6658
0.61222,3.6314
0.61248,3.4944
0.61267,3.4224
0.61349,3.3727
0.61366,3.3957
0.61367,3.3981
0.6138,3.418
0.61396,3.4409
0.61405,3.4528
0.6141,3.4593
0.61498,3.4803
0.61572,3.4475
0.61586,3.4496
0.61627,3.4729
0.61655,3.492
0.61694,3.4899
0.61736,3.4133
0.61743,3.3898
0.61788,3.191
0.61813,3.0503
0.61819,3.0196
0.61845,2.8766
0.61924,2.6512
0.61931,2.6468
0.61946,2.644
0.61951,2.6441
0.61964,2.6457
0.61966,2.6459
0.61981,2.6463
0.61986,2.6457
0.61996,2.6422
0.62008,2.6336
0.6202,2.6204
0.62044,2.5812
0.62055,2.5604
0.62101,2.4991
0.62115,2.5033
0.62136,2.5416
0.62147,2.5791
0.62149,2.5894
0.62162,2.65
0.62184,2.7887
0.622,2.9087
0.6222,3.0845
0.6223,3.1722
0.62243,3.292
0.62251,3.3667
0.62252,3.3725
0.62253,3.386
0.62261,3.4619
0.62278,3.6102
0.62278,3.6133
0.62291,3.7283
0.62352,4.2595
0.62371,4.4244
0.62392,4.6049
0.624,4.6739
0.62402,4.6921
0.6242,4.8432
0.62424,4.8702
0.62425,4.8765
0.62451,5.0555
0.62525,5.1979
0.62552,5.0973
0.62579,4.9308
0.62587,4.8754
0.62622,4.6188
0.62641,4.4956
0.62668,4.3465
0.62671,4.3329
0.62675,4.3149
0.62685,4.2782
0.62696,4.2437
0.62704,4.2225
0.62722,4.1909
0.62748,4.1724
0.62772,4.1723
0.62798,4.1792
0.62813,4.1834
0.62853,4.1895
0.62869,4.191
0.62881,4.1929
0.62885,4.194
0.62905,4.2022
0.6291,4.2052
0.6292,4.2132
0.62955,4.2601
0.62988,4.3335
0.63,4.3647
0.63015,4.403
0.6302,4.4173
0.63037,4.4616
0.63075,4.5251
0.63082,4.5292
0.63103,4.522
0.63153,4.3722
0.63155,4.3588
0.63188,4.1713
0.63192,4.1443
0.63198,4.1034
0.63208,4.0375
0.63215,3.9927
0.63235,3.8661
0.6324,3.8394
0.63276,3.6663
0.63316,3.5637
0.63338,3.5394
0.63376,3.519
0.63424,3.4883
0.63438,3.4803
0.63475,3.4881
0.6349,3.5151
0.63507,3.5689
0.63508,3.5732
0.63527,3.669
0.63536,3.7318
0.63539,3.7532
0.63559,3.9224
0.63632,4.7437
0.6365,4.9367
0.63663,5.0628
0.63748,5.4553
0.63774,5.4433
0.63828,5.3159
0.63851,5.2342
0.63995,4.5128
0.64014,4.4482
0.64033,4.4055
0.64056,4.3837
0.64074,4.3855
0.64092,4.3998
0.64137,4.4582
0.64141,4.4624
0.64174,4.4917
0.6419,4.4977
0.64265,4.454
0.64346,4.32
0.64399,4.2445
0.64401,4.2434
0.64409,4.242
0.64415,4.2434
0.64441,4.2804
0.64445,4.2888
0.64519,4.6607
0.64554,4.8615
0.64566,4.9095
0.64579,4.9474
0.64604,4.9641
0.64606,4.9617
0.64613,4.9511
0.64625,4.9146
0.64627,4.9078
0.64636,4.8708
0.64727,4.1312
0.64745,3.9845
0.64747,3.964
0.64767,3.8292
0.64805,3.6747
0.64827,3.6591
0.64831,3.6624
0.64839,3.6736
0.64845,3.6864
0.64847,3.6907
0.64858,3.728
0.64921,4.0959
0.64931,4.1669
0.64952,4.3207
0.65013,4.717
0.65017,4.7384
0.65019,4.7523
0.65043,4.8607
0.65069,4.9434
0.65072,4.9514
0.65096,4.9881
0.65098,4.9897
0.65108,4.9943
0.65122,4.992
0.65135,4.9803
0.65138,4.9761
0.65164,4.9276
0.65177,4.8911
0.65232,4.6961
0.6525,4.619
0.65274,4.5085
0.6532,4.3115
0.6533,4.2751
0.65332,4.2682
0.65372,4.1536
0.65442,4.1276
0.65504,4.2262
0.65555,4.3314
0.65561,4.3432
0.65571,4.3655
0.65579,4.383
0.65586,4.3981
0.65614,4.4536
0.65645,4.5014
0.65656,4.5134
0.6567,4.5242
0.65703,4.5341
0.6574,4.5384
0.65743,4.5393
0.65744,4.5397
0.65789,4.5805
0.65799,4.5981
0.65811,4.6194
0.65827,4.6507
0.65875,4.7275
0.65882,4.7322
0.65916,4.7143
0.65923,4.7008
0.65946,4.6386
0.66,4.413
0.66028,4.3029
0.66046,4.2549
0.66048,4.2521
0.66048,4.2519
0.66052,4.2453
0.6606,4.2385
0.6606,4.2383
0.66099,4.2975
0.66111,4.351
0.66139,4.5146
0.66142,4.5344
0.66153,4.6146
0.66155,4.6259
0.6616,4.6608
0.66163,4.688
0.66183,4.8275
0.66211,4.986
0.66214,4.9975
0.6623,5.0484
0.66309,4.8642
0.66319,4.8082
0.66319,4.8053
0.66335,4.7111
0.66391,4.4395
0.66436,4.3429
0.66441,4.3376
0.66445,4.3322
0.66459,4.3164
0.66497,4.2544
0.66501,4.2444
0.66558,4.0107
0.66588,3.824
0.66599,3.7482
0.66624,3.5873
0.66648,3.4424
0.66658,3.3876
0.66721,3.2378
0.66725,3.24
0.66748,3.2768
0.6675,3.2832
0.66751,3.2858
0.66776,3.3754
0.66781,3.398
0.66782,3.4027
0.66809,3.5391
0.66844,3.746
0.66887,4.0147
0.669,4.0982
0.66901,4.1094
0.66916,4.2075
0.66943,4.3924
0.66944,4.3985
0.6697,4.5896
0.66993,4.7483
0.66995,4.7602
0.67001,4.8023
0.6704,5.0204
0.6704,5.021
0.67052,5.0651
0.67087,5.104
0.67101,5.0779
0.67207,4.3365
0.67237,4.089
0.67247,4.0071
0.67253,3.9648
0.67256,3.9426
0.67257,3.9364
0.67283,3.7535
0.67296,3.6693
0.67312,3.5736
0.67325,3.4947
0.67332,3.4502
0.67342,3.3909
0.67362,3.2793
0.67368,3.2492
0.67411,3.0427
0.67444,2.9422
0.6745,2.9317
0.67459,2.92
0.67461,2.9183
0.67473,2.9154
0.67478,2.9177
0.67492,2.9358
0.6753,3.0756
0.6758,3.4123
0.67622,3.7525
0.67626,3.7822
0.67644,3.9053
0.67652,3.9591
0.67696,4.1512
0.67697,4.1528
0.67702,4.1653
0.67711,4.1816
0.67722,4.1934
0.67735,4.196
0.67735,4.1959
0.67772,4.1484
0.67793,4.0909
0.67817,4.0073
0.6787,3.7709
0.6789,3.6768
0.67891,3.6744
0.67923,3.5437
0.67934,3.5051
0.67957,3.4413
0.67974,3.4065
0.67981,3.3925
0.67987,3.3833
0.67991,3.3764
0.67993,3.3732
0.68042,3.2917
0.68077,3.203
0.68098,3.1387
0.68108,3.1047
0.68145,2.9942
0.68166,2.9482
0.68193,2.922
0.68212,2.9257
0.6823,2.944
0.68273,3.0194
0.68279,3.0316
0.68291,3.0544
0.68316,3.0948
0.68326,3.1079
0.68347,3.1326
0.68362,3.1496
0.68403,3.2215
0.68439,3.3549
0.68474,3.582
0.6849,3.7178
0.68555,4.3649
0.68573,4.5304
0.68609,4.7718
0.68613,4.7861
0.68622,4.8144
0.68665,4.7539
0.6868,4.6581
0.68751,3.7455
0.68807,2.8596
0.68809,2.8193
0.68829,2.5625
0.6883,2.5539
0.68851,2.3307
0.68877,2.1627
0.68908,2.0981
0.68928,2.1378
0.68945,2.217
0.68952,2.2613
0.68988,2.5643
0.69002,2.7127
0.69029,3.009
0.69056,3.3096
0.69061,3.3562
0.69097,3.6748
0.69098,3.6857
0.6911,3.7551
0.69147,3.8396
0.69189,3.6594
0.69192,3.6388
0.69259,2.9777
0.69346,2.4882
0.69377,2.5017
0.69431,2.6026
0.69431,2.6029
0.6945,2.6286
0.69457,2.6337
0.69457,2.6337
0.69566,2.4484
0.69572,2.4247
0.6958,2.3946
0.69582,2.3892
0.69592,2.3502
0.69593,2.345
0.69607,2.2897
0.69616,2.2562
0.69646,2.1526
0.6967,2.0906
0.69671,2.0871
0.69681,2.0669
0.69689,2.0521
0.69701,2.035
0.69704,2.0304
0.69719,2.0109
0.69722,2.007
0.69723,2.0067
0.69725,2.0037
0.69743,1.9796
0.69766,1.9374
0.69768,1.9341
0.69774,1.9198
0.69839,1.6728
0.69852,1.6127
0.69855,1.6013
0.69863,1.5668
0.69871,1.5312
0.69877,1.5085
0.69886,1.4769
0.6989,1.463
0.69912,1.4103
0.69912,1.4089
0.69919,1.3988
0.69929,1.3903
0.69962,1.4038
0.69991,1.4624
0.70001,1.4876
0.70011,1.5193
0.70014,1.5271
0.70017,1.5357
0.70043,1.6281
0.70045,1.6355
0.70058,1.6886
0.70097,1.8707
0.70097,1.8743
0.70098,1.8806
0.70129,2.0749
0.70246,2.9903
0.7025,3.0177
0.70253,3.034
0.70264,3.0922
0.70289,3.1829
0.70298,3.2
0.70309,3.2111
0.70323,3.2077
0.70324,3.2074
0.7034,3.1818
0.70353,3.1491
0.7036,3.1256
0.70389,3.0184
0.70521,2.7767
0.70552,2.801
0.70593,2.8313
0.70611,2.8362
0.70672,2.7877
0.70687,2.7592
0.70693,2.7456
0.70704,2.7187
0.70708,2.7104
0.70718,2.6841
0.70733,2.6417
0.70774,2.5366
0.70818,2.4738
0.70832,2.4655
0.70854,2.4598
0.70855,2.4596
0.70865,2.4576
0.70939,2.3663
0.70983,2.2329
0.71022,2.1135
0.71078,1.9994
0.7111,1.9657
0.71155,1.9472
0.71157,1.9474
0.71167,1.9502
0.71205,1.9962
0.71205,1.9967
0.7123,2.0656
0.71233,2.0765
0.71235,2.0834
0.71253,2.1615
0.71277,2.2925
0.71287,2.3601
0.71291,2.3809
0.71315,2.55
0.71327,2.6362
0.71341,2.7377
0.71357,2.8523
0.71392,3.087
0.71422,3.2382
0.71446,3.3075
0.71459,3.3211
0.71489,3.2802
0.71491,3.2757
0.71493,3.2693
0.71494,3.2646
0.71499,3.2438
0.71501,3.2354
0.71527,3.0776
0.7156,2.7875
0.71588,2.5009
0.71589,2.4885
0.71624,2.1421
0.71628,2.1066
0.71653,1.9223
0.71658,1.892
0.71663,1.8648
0.71686,1.7748
0.71705,1.744
0.71724,1.7472
0.71755,1.8073
0.71764,1.8332
0.71765,1.8384
0.7179,1.925
0.71802,1.9699
0.71815,2.0205
0.71818,2.0305
0.71821,2.0441
0.71823,2.0497
0.71843,2.1297
0.7187,2.2356
0.71921,2.4439
0.71923,2.4529
0.71932,2.4904
0.71943,2.5314
0.71972,2.6412
0.7202,2.7703
0.72024,2.7771
0.72042,2.8001
0.72166,2.8387
0.72169,2.844
0.7222,2.9976
0.72221,3.0047
0.72226,3.023
0.72276,3.2708
0.72324,3.5141
0.72327,3.5311
0.72347,3.6172
0.72364,3.6845
0.72406,3.791
0.72478,3.711
0.72486,3.6834
0.72521,3.5298
0.72527,3.4982
0.72619,3.1539
0.72621,3.1487
0.72676,3.0689
0.72702,3.0432
0.72704,3.0416
0.72724,3.0214
0.72724,3.021
0.72739,3.0045
0.72743,3.0001
0.72756,2.9836
0.72776,2.9567
0.72816,2.8935
0.72825,2.8784
0.72828,2.8744
0.72846,2.8432
0.72928,2.718
0.72951,2.6822
0.72956,2.6732
0.72977,2.6332
0.73021,2.4999
0.73042,2.4103
0.7306,2.314
0.73062,2.301
0.73098,2.0653
0.73122,1.8909
0.73136,1.7851
0.73142,1.7396
0.73152,1.6673
0.73157,1.6295
0.73162,1.5984
0.73255,1.2578
0.73261,1.2642
0.73262,1.2659
0.73267,1.2744
0.73289,1.3463
0.73298,1.3899
0.73316,1.4934
0.73322,1.531
0.73356,1.7949
0.73369,1.9054
0.73378,1.9785
0.73386,2.0434
0.73404,2.1923
0.7343,2.3775
0.73438,2.4318
0.73474,2.6099
0.73526,2.7236
0.73536,2.7284
0.73536,2.7285
0.73536,2.7287
0.73602,2.7333
0.73604,2.7356
0.73629,2.7763
0.73638,2.7999
0.73644,2.8185
0.73658,2.8741
0.73675,2.9584
0.73707,3.1429
0.73709,3.1549
0.73729,3.277
0.7373,3.2818
0.73741,3.341
0.73743,3.3508
0.73749,3.3808
0.73792,3.5088
0.73795,3.5108
0.73829,3.4695
0.73835,3.4518
0.73848,3.3961
0.73863,3.3155
0.73882,3.1899
0.73907,2.9889
0.73938,2.7029
0.73975,2.3512
0.74018,1.9439
0.74045,1.712
0.74065,1.5582
0.74074,1.4934
0.741,1.3184
0.74106,1.2811
0.74107,1.2747
0.74112,1.2455
0.74162,1.0152
0.74165,1.0055
0.74185,0.95301
0.74217,0.92454
0.7424,0.95376
0.7425,0.98106
0.74256,1.0014
0.74268,1.0494
0.74276,1.0882
0.74314,1.3412
0.74315,1.3556
0.74335,1.5209
0.74366,1.8035
0.74371,1.8519
0.74371,1.8561
0.74399,2.1086
0.74403,2.1411
0.74414,2.2319
0.74428,2.3383
0.74482,2.6477
0.74521,2.7631
0.74579,2.8202
0.74582,2.8211
0.74616,2.8327
0.74673,2.8858
0.7468,2.8963
0.74685,2.9021
0.74721,2.9394
0.74796,2.7667
0.74831,2.5139
0.74862,2.2091
0.74873,2.0829
0.74876,2.0582
0.74897,1.8251
0.74927,1.5047
0.7497,1.137
0.74995,0.98487
0.75041,0.80404
0.75058,0.76769
0.75061,0.76329
0.75107,0.73336
0.75127,0.74723
0.75157,0.79727
0.7517,0.83006
0.75175,0.84505
0.75195,0.91568
0.75237,1.0993
0.75242,1.1275
0.75294,1.4064
0.75306,1.469
0.75332,1.6129
0.75342,1.662
0.75348,1.6957
0.75352,1.7145
0.75376,1.8334
0.75377,1.8373
0.7538,1.8524
0.75385,1.8735
0.75393,1.9076
0.75399,1.9334
0.75405,1.9578
0.75413,1.9846
0.75414,1.987
0.75416,1.9954
0.75417,1.9988
0.75471,2.0922
0.75479,2.0916
0.75505,2.0654
0.75508,2.0606
0.75512,2.0536
0.75517,2.0424
0.75521,2.0336
0.75532,2.0061
0.75542,1.9775
0.75601,1.7871
0.75601,1.786
0.75626,1.7084
0.75626,1.7065
0.75635,1.6823
0.75636,1.678
0.75655,1.6328
0.75677,1.5995
0.75681,1.5967
0.75692,1.5941
0.75694,1.5946
0.75706,1.6044
0.75739,1.6954
0.75761,1.8142
0.75772,1.8902
0.75778,1.9353
0.7581,2.196
0.75811,2.2066
0.75814,2.2343
0.75837,2.4264
0.75837,2.4291
0.75865,2.6244
0.75887,2.7275
0.75895,2.7508
0.75924,2.7588
0.75961,2.6152
0.75975,2.5247
0.75986,2.4477
0.75993,2.3901
0.76052,1.9635
0.7606,1.9104
0.76094,1.7546
0.76108,1.7109
0.76129,1.6691
0.76151,1.6472
0.76151,1.6472
0.7617,1.6447
0.76177,1.647
0.76237,1.7293
0.76251,1.7619
0.76282,1.8438
0.76297,1.8825
0.76307,1.9095
0.76433,2.1087
0.76445,2.1315
0.76446,2.1348
0.76463,2.1744
0.76491,2.266
0.76532,2.4264
0.76543,2.4649
0.76572,2.5421
0.76603,2.5482
0.76623,2.5002
0.76673,2.2283
0.76683,2.1544
0.76722,1.8689
0.76738,1.7674
0.76758,1.6707
0.76766,1.6405
0.76775,1.6136
0.76788,1.5859
0.76809,1.5708
0.76817,1.5736
0.76829,1.5844
0.76865,1.6395
0.76882,1.665
0.76901,1.6808
0.76915,1.6817
0.7693,1.6713
0.7696,1.6146
0.7697,1.5871
0.76995,1.5075
0.76995,1.5063
0.77014,1.4477
0.77015,1.4426
0.77029,1.4041
0.77034,1.3905
0.77051,1.3571
0.77074,1.3402
0.7709,1.3516
0.77144,1.5338
0.77158,1.6132
0.77169,1.6765
0.77178,1.7367
0.77188,1.8019
0.77209,1.9349
0.7721,1.9429
0.77224,2.0269
0.77283,2.2822
0.7731,2.3303
0.77314,2.3344
0.77325,2.3451
0.7733,2.3482
0.77337,2.353
0.77342,2.3562
0.77347,2.359
0.77393,2.417
0.77397,2.4246
0.77418,2.4897
0.77423,2.5099
0.77431,2.5449
0.7744,2.5886
0.77457,2.6809
0.77473,2.7819
0.7749,2.8922
0.77511,3.034
0.77513,3.0484
0.77548,3.2534
0.77593,3.4216
0.77603,3.4409
0.77655,3.4836
0.77664,3.4843
0.7767,3.4842
0.77713,3.4771
0.77729,3.4699
0.77746,3.4562
0.77746,3.4559
0.77762,3.4345
0.77786,3.3822
0.77807,3.3163
0.77821,3.266
0.77831,3.2276
0.77836,3.2114
0.77842,3.1887
0.77854,3.1431
0.77859,3.1274
0.77883,3.0679
0.77925,3.0744
0.77926,3.0754
0.77931,3.0882
0.77972,3.2768
0.77986,3.3656
0.77992,3.4069
0.78002,3.4755
0.78005,3.4968
0.78007,3.5137
0.78011,3.5377
0.7804,3.7287
0.78073,3.8812
0.78079,3.8978
0.78083,3.9091
0.78124,3.914
0.78179,3.655
0.78223,3.3095
0.78227,3.2748
0.78234,3.2145
0.7827,2.9173
0.78326,2.5415
0.7833,2.5206
0.7834,2.4707
0.78351,2.4218
0.78375,2.3127
0.78379,2.2978
0.78386,2.2655
0.78394,2.2271
0.78428,2.0495
0.78441,1.9641
0.78446,1.9217
0.78462,1.8
0.78518,1.2505
0.78521,1.2166
0.78536,1.0642
0.78542,0.99588
0.78555,0.86616
0.78588,0.57244
0.78591,0.55091
0.78621,0.38288
0.78642,0.32891
0.78694,0.37211
0.78695,0.37636
0.787,0.39064
0.78717,0.44552
0.7872,0.45353
0.78786,0.67433
0.78796,0.70133
0.78802,0.7167
0.78818,0.75751
0.78852,0.84144
0.78855,0.84965
0.78859,0.86192
0.78886,0.94523
0.78921,1.0947
0.78946,1.2253
0.78989,1.4871
0.78995,1.5325
0.79013,1.6588
0.79018,1.6956
0.7904,1.8629
0.79083,2.1978
0.79091,2.259
0.79148,2.6402
0.79162,2.708
0.79211,2.813
0.79252,2.7628
0.79264,2.7327
0.79267,2.7251
0.79281,2.6856
0.79298,2.6407
0.79372,2.5611
0.79385,2.5735
0.79412,2.6199
0.79489,2.7984
0.79513,2.8437
0.79523,2.8586
0.79545,2.8834
0.79552,2.8892
0.79591,2.8981
0.79596,2.8963
0.79639,2.8447
0.79661,2.7891
0.79665,2.7783
0.79668,2.768
0.79676,2.7385
0.79695,2.6582
0.79706,2.6056
0.79727,2.4896
0.79728,2.4795
0.79735,2.4418
0.79784,2.1381
0.79787,2.1216
0.79791,2.1025
0.79814,1.9945
0.79834,1.9281
0.79876,1.8833
0.79899,1.8973
0.79912,1.911
0.7994,1.9331
0.80002,1.8592
0.80012,1.8298
0.80019,1.8069
0.80024,1.7898
0.80043,1.7245
0.80048,1.7061
0.80055,1.6814
0.80089,1.5931
0.80093,1.5878
0.80094,1.5869
0.80098,1.5822
0.80111,1.5761
0.80114,1.5766
0.80132,1.5977
0.80133,1.5988
0.80135,1.6034
0.80136,1.6059
0.80139,1.6114
0.80178,1.7739
0.80185,1.8142
0.80201,1.9121
0.80206,1.9435
0.80217,2.0227
0.80239,2.1868
0.80289,2.5238
0.80349,2.7565
0.80363,2.7688
0.8037,2.7694
0.80374,2.7678
0.80392,2.7451
0.80478,2.3662
0.80526,2.103
0.8054,2.0351
0.80544,2.0166
0.8056,1.9473
0.80567,1.9197
0.80582,1.8628
0.80625,1.7111
0.80633,1.6767
0.80635,1.6706
0.80656,1.577
0.80696,1.338
0.80706,1.2702
0.8072,1.1583
0.80755,0.86391
0.80758,0.83636
0.80771,0.72763
0.80776,0.68303
0.80779,0.66228
0.80784,0.62337
0.80787,0.59515
0.80791,0.56229
0.80792,0.55362
0.8086,0.21478
0.80899,0.23704
0.80936,0.40281
0.8095,0.49527
0.8096,0.56812
0.80964,0.60211
0.80968,0.62829
0.80978,0.70462
0.80992,0.82067
0.81,0.88043
0.81082,1.3242
0.81109,1.3789
0.81109,1.3794
0.81142,1.4056
0.81168,1.4172
0.81187,1.4334
0.81224,1.5035
0.81261,1.6362
0.81283,1.737
0.81312,1.8678
0.81316,1.8874
0.81321,1.9059
0.81366,2.0072
0.81394,1.9761
0.81407,1.929
0.81425,1.8419
0.81434,1.786
0.81434,1.7838
0.81449,1.6768
0.815,1.232
0.81506,1.1844
0.81508,1.1672
0.81517,1.0859
0.81529,0.99893
0.8156,0.81099
0.81585,0.73243
0.81592,0.72278
0.81643,0.83242
0.81689,1.1381
0.81712,1.3224
0.81748,1.6342
0.81791,1.9354
0.81794,1.9538
0.81801,1.9926
0.81804,2.0047
0.8183,2.1078
0.81838,2.1308
0.81859,2.1674
0.81874,2.1768
0.81878,2.1771
0.81903,2.1629
0.8193,2.1214
0.81933,2.1172
0.81945,2.0915
0.81947,2.0854
0.81984,1.9832
0.82023,1.8304
0.82037,1.7673
0.82067,1.6138
0.82068,1.6055
0.82072,1.5832
0.82087,1.5054
0.82123,1.3379
0.82138,1.2818
0.82142,1.2717
0.82161,1.2273
0.82162,1.2248
0.82167,1.2184
0.82184,1.2077
0.82185,1.2077
0.82199,1.2154
0.82235,1.2916
0.82277,1.447
0.82311,1.5747
0.82329,1.6258
0.82361,1.666
0.82375,1.6584
0.82391,1.6265
0.82508,1.0058
0.82524,0.93871
0.82548,0.88242
0.82569,0.87992
0.82592,0.9255
0.82606,0.97386
0.82659,1.2273
0.82679,1.3187
0.82687,1.3494
0.82688,1.3544
0.82694,1.3754
0.82698,1.3862
0.82708,1.4128
0.82708,1.413
0.82713,1.4218
0.82728,1.4384
0.82728,1.4384
0.82731,1.4394
0.82747,1.43
0.8277,1.3727
0.82776,1.3515
0.82795,1.2588
0.82805,1.2009
0.82809,1.1757
0.8284,0.96434
0.82845,0.92477
0.82855,0.85238
0.82861,0.8111
0.82906,0.489
0.82936,0.31821
0.8296,0.21021
0.83031,0.083056
0.83047,0.094984
0.83064,0.12327
0.83086,0.18652
0.83089,0.19713
0.83103,0.25417
0.83133,0.4143
0.83152,0.54764
0.83158,0.59087
0.83194,0.89149
0.83223,1.153
0.83227,1.1876
0.83248,1.3811
0.83287,1.7195
0.83294,1.7702
0.83308,1.8701
0.83325,1.9735
0.83344,2.0629
0.83379,2.1573
0.83405,2.1621
0.83448,2.0597
0.83463,1.9988
0.83478,1.9258
0.83507,1.7767
0.83537,1.6245
0.83547,1.5793
0.83584,1.4285
0.83594,1.3964
0.83664,1.2484
0.83682,1.2271
0.83698,1.2118
0.83702,1.2085
0.8377,1.2209
0.83773,1.2256
0.83782,1.2473
0.83792,1.2759
0.83829,1.4695
0.83833,1.5031
0.83853,1.6795
0.83857,1.7154
0.83863,1.7804
0.8388,1.9681
0.83919,2.4706
0.8392,2.4852
0.8394,2.7426
0.83944,2.7842
0.8395,2.8529
0.8396,2.9683
0.83969,3.0498
0.84018,3.3462
0.84022,3.3547
0.84032,3.3682
0.84115,3.0961
0.84136,2.9491
0.84148,2.8641
0.84155,2.8055
0.84167,2.7066
0.84214,2.2514
0.84236,2.0064
0.84264,1.7142
0.84343,1.0975
0.84363,1.0365
0.84408,1.028
0.84411,1.0316
0.84412,1.0337
0.8444,1.0887
0.8445,1.111
0.84516,1.2282
0.84534,1.2354
0.84535,1.2354
0.84556,1.2272
0.84594,1.1748
0.84616,1.1286
0.84626,1.1073
0.84662,1.0375
0.84663,1.0353
0.84678,1.0162
0.84691,1.006
0.847,1.0035
0.8473,1.0257
0.84774,1.1394
0.84793,1.2085
0.84811,1.2762
0.8484,1.3761
0.84868,1.4362
0.8487,1.4388
0.84871,1.4406
0.84887,1.4473
0.84896,1.4426
0.84919,1.3987
0.8496,1.2226
0.85001,0.96225
0.85049,0.63282
0.85075,0.45118
0.85099,0.27289
0.85248,-0.98535
0.85254,-1.0211
0.8526,-1.0486
0.85275,-1.1004
0.85281,-1.1131
0.85303,-1.1168
0.85327,-1.0411
0.85336,-0.99357
0.85354,-0.86352
0.85378,-0.64178
0.85419,-0.16617
0.85429,-0.044223
0.85464,0.38516
0.85467,0.41723
0.85495,0.73243
0.85538,1.1117
0.85547,1.1806
0.85556,1.2365
0.8556,1.2605
0.85566,1.2959
0.85601,1.4544
0.85627,1.5279
0.85662,1.5746
0.85668,1.5769
0.85694,1.5687
0.85698,1.5655
0.85702,1.5604
0.85745,1.487
0.85748,1.4804
0.85752,1.4721
0.85753,1.4695
0.85761,1.4538
0.85819,1.3822
0.85839,1.3985
0.85848,1.4166
0.8587,1.4825
0.859,1.6186
0.85904,1.6345
0.85915,1.6976
0.85952,1.8968
0.85964,1.9506
0.85976,1.9972
0.86011,2.0701
0.86022,2.0697
0.86032,2.0589
0.86053,2.0067
0.8606,1.9795
0.86165,1.3068
0.86172,1.269
0.86187,1.1951
0.8627,1.1869
0.86289,1.2655
0.86298,1.312
0.8632,1.4234
0.86344,1.5443
0.86351,1.5762
0.86353,1.584
0.86371,1.6574
0.86376,1.6745
0.86381,1.6913
0.86428,1.8138
0.86492,1.9476
0.86495,1.9529
0.86511,1.9747
0.86576,1.8912
0.8662,1.6223
0.86647,1.4018
0.86664,1.2517
0.86665,1.2461
0.86694,1.0265
0.8671,0.92529
0.86713,0.91303
0.86765,0.7912
0.86779,0.8068
0.86806,0.87547
0.86815,0.90672
0.86869,1.0853
0.86886,1.1132
0.86889,1.1151
0.86906,1.1164
0.86959,0.99579
0.86972,0.95127
0.86974,0.94711
0.86974,0.94613
0.8699,0.89197
0.87011,0.8364
0.87017,0.82265
0.8703,0.79995
0.87037,0.79046
0.87066,0.77416
0.87068,0.77401
0.87073,0.77417
0.87102,0.7797
0.8711,0.78064
0.87136,0.775
0.87168,0.74115
0.8719,0.70084
0.87203,0.67364
0.87235,0.59768
0.87263,0.52475
0.87285,0.46069
0.87319,0.35021
0.87327,0.31949
0.87355,0.20742
0.8736,0.18612
0.87363,0.17579
0.87371,0.14184
0.8738,0.10297
0.8739,0.060718
0.87436,-0.089415
0.87467,-0.14025
0.87482,-0.14774
0.87502,-0.14261
0.87534,-0.11085
0.8755,-0.089195
0.87564,-0.070347
0.87567,-0.066517
0.87573,-0.058863
0.87591,-0.037844
0.87604,-0.023603
0.87628,-0.00076061
0.87653,0.024194
0.8767,0.041993
0.87762,0.1432
0.87793,0.16325
0.87919,0.32724
0.87947,0.38999
0.87978,0.43134
0.87982,0.43317
0.88041,0.35752
0.88058,0.30367
0.88063,0.28809
0.88094,0.18428
0.88096,0.1792
0.88097,0.17747
0.88116,0.12852
0.88121,0.11815
0.88132,0.10242
0.88181,0.1487
0.88184,0.1579
0.88254,0.55154
0.88266,0.63378
0.88279,0.73209
0.88295,0.84581
0.88309,0.93822
0.88316,0.97515
0.88348,1.1283
0.88349,1.1326
0.88383,1.1998
0.88403,1.1969
0.88414,1.182
0.88416,1.1793
0.88417,1.1769
0.88435,1.1368
0.88477,1.007
0.88514,0.89026
0.88519,0.87465
0.88523,0.86291
0.88555,0.7739
0.88586,0.68113
0.8859,0.66784
0.88596,0.64859
0.88606,0.61635
0.88619,0.56689
0.88628,0.53527
0.88634,0.51305
0.88647,0.46205
0.88686,0.33123
0.88697,0.30724
0.88714,0.28169
0.88715,0.28047
0.88729,0.27541
0.8874,0.28127
0.88753,0.29803
0.88759,0.30896
0.88836,0.51217
0.88899,0.4902
0.88902,0.48209
0.88908,0.46811
0.88929,0.41048
0.88931,0.40449
0.88934,0.39721
0.88961,0.33407
0.88985,0.30997
0.89002,0.31848
0.89041,0.40656
0.89048,0.42863
0.89059,0.46649
0.89106,0.594
0.89107,0.59559
0.8912,0.60915
0.8916,0.57932
0.89173,0.54918
0.89195,0.49114
0.89208,0.45113
0.89234,0.38492
0.89248,0.35557
0.89264,0.33424
0.89284,0.32231
0.89287,0.32221
0.89291,0.32271
0.89298,0.3254
0.89311,0.33725
0.89325,0.35786
0.89356,0.43034
0.89359,0.43966
0.89372,0.47874
0.89395,0.56238
0.89396,0.56653
0.89415,0.63518
0.89439,0.72232
0.89448,0.74849
0.8947,0.80356
0.89482,0.82042
0.89499,0.83034
0.8951,0.82623
0.89513,0.82292
0.89535,0.78649
0.89537,0.78154
0.89539,0.77459
0.89542,0.76853
0.89556,0.72209
0.89561,0.70549
0.89564,0.69411
0.89573,0.65882
0.89582,0.62159
0.89615,0.48336
0.89623,0.45362
0.89631,0.42354
0.89632,0.42008
0.89702,0.32075
0.89725,0.35846
0.89744,0.41497
0.89831,0.79921
0.89841,0.84042
0.89854,0.88488
0.89913,0.98651
0.89957,0.97843
0.89958,0.97808
0.89986,0.96176
0.90023,0.94536
0.90056,0.92935
0.90099,0.87443
0.90135,0.77897
0.90139,0.76406
0.90185,0.59558
0.90193,0.56821
0.90206,0.52979
0.90209,0.52272
0.90244,0.47627
0.90266,0.49833
0.90293,0.57407
0.90294,0.57659
0.90359,0.81877
0.90387,0.8468
0.90415,0.78609
0.9043,0.71001
0.90431,0.70526
0.90482,0.31473
0.90486,0.27609
0.90486,0.27225
0.90493,0.21475
0.90532,-0.087146
0.90536,-0.10761
0.90577,-0.23246
0.90608,-0.17306
0.90608,-0.17057
0.9061,-0.16504
0.90642,0.018943
0.90651,0.078051
0.9066,0.14531
0.90685,0.33602
0.90689,0.3683
0.90704,0.46775
0.90729,0.6134
0.90797,0.73505
0.90804,0.72669
0.90841,0.6369
0.90856,0.5902
0.90892,0.4855
0.90913,0.44298
0.90918,0.43495
0.90918,0.4346
0.90921,0.43102
0.90927,0.42366
0.90959,0.40933
0.90968,0.41096
0.90989,0.41854
0.91035,0.41224
0.91043,0.40121
0.91049,0.39222
0.91067,0.34774
0.91071,0.33504
0.91072,0.33375
0.91087,0.27433
0.91089,0.26676
0.91102,0.20518
0.91142,-0.024684
0.9116,-0.13716
0.91174,-0.22073
0.91188,-0.30044
0.91245,-0.50859
0.91269,-0.53053
0.91298,-0.50691
0.91299,-0.50427
0.9131,-0.48293
0.91313,-0.4733
0.91364,-0.28345
0.9137,-0.25572
0.91392,-0.15041
0.91426,0.013781
0.91445,0.093733
0.91467,0.17599
0.91473,0.19339
0.91481,0.21808
0.91486,0.23079
0.91496,0.25276
0.9152,0.29511
0.9155,0.32381
0.9156,0.32883
0.91574,0.33471
0.91593,0.34016
0.91602,0.34242
0.91615,0.34632
0.91627,0.3506
0.9166,0.37215
0.91672,0.38452
0.91699,0.42497
0.91708,0.44466
0.91758,0.57577
0.91761,0.58626
0.91851,0.81926
0.91871,0.83838
0.91887,0.84039
0.91903,0.83067
0.9191,0.82234
0.91914,0.81665
0.91933,0.78193
0.91955,0.72378
0.91963,0.69862
0.91988,0.61756
0.91998,0.58284
0.91998,0.5812
0.92076,0.41187
0.9209,0.40708
0.92109,0.41194
0.9213,0.42611
0.92138,0.43201
0.92151,0.44198
0.92213,0.44768
0.92225,0.44041
0.92225,0.44
0.92233,0.43483
0.92234,0.43398
0.92256,0.41722
0.9226,0.41446
0.92288,0.39932
0.92304,0.39539
0.9238,0.41236
0.92391,0.41823
0.92438,0.46225
0.92481,0.55618
0.92483,0.56379
0.92552,0.80988
0.92587,0.87941
0.92597,0.88121
0.92634,0.79485
0.92654,0.69087
0.92661,0.64339
0.92664,0.62453
0.92706,0.30678
0.92713,0.25751
0.92721,0.1978
0.92736,0.097569
0.92791,-0.10171
0.928,-0.10576
0.92815,-0.096653
0.92844,-0.029375
0.92845,-0.028891
0.92863,0.03838
0.92886,0.14112
0.92888,0.14988
0.92889,0.15521
0.92988,0.72893
0.92993,0.75886
0.93029,0.94543
0.93039,0.98467
0.93065,1.0619
0.93084,1.0886
0.93095,1.0925
0.93101,1.091
0.93118,1.0754
0.93118,1.075
0.93121,1.0719
0.9313,1.0555
0.93142,1.03
0.9315,1.0116
0.9317,0.96139
0.93176,0.94489
0.93181,0.9336
0.93186,0.9214
0.93203,0.88075
0.9325,0.79959
0.93255,0.79325
0.93266,0.78176
0.93272,0.77667
0.93275,0.77344
0.93295,0.75946
0.93326,0.74456
0.93328,0.74394
0.93331,0.74338
0.93337,0.74227
0.93374,0.7531
0.93402,0.78946
0.93483,1.0924
0.93485,1.103
0.93501,1.1905
0.93512,1.2507
0.93517,1.2843
0.93518,1.2848
0.93567,1.5688
0.93602,1.7263
0.93604,1.7325
0.93682,1.7373
0.93709,1.5914
0.93715,1.554
0.93735,1.4037
0.93803,0.8409
0.93813,0.76713
0.93844,0.59701
0.93845,0.5957
0.93848,0.58197
0.93905,0.41113
0.93911,0.39646
0.93926,0.36235
0.93978,0.21498
0.94019,0.063897
0.94029,0.025671
0.94054,-0.058882
0.94066,-0.09079
0.94094,-0.12551
0.94127,-0.084151
0.94137,-0.053451
0.94181,0.1641
0.94186,0.19329
0.94319,1.0209
0.94326,1.0574
0.94326,1.0579
0.9433,1.0767
0.94337,1.1127
0.94338,1.1179
0.94354,1.203
0.94355,1.2049
0.94377,1.3158
0.94383,1.3413
0.94383,1.3434
0.94429,1.5483
0.94434,1.5664
0.94442,1.5998
0.94446,1.6125
0.94475,1.7169
0.94505,1.8053
0.94569,1.9291
0.9459,1.9426
0.94603,1.9424
0.94628,1.9212
0.94652,1.8707
0.94702,1.6907
0.94708,1.6625
0.94713,1.6386
0.94769,1.4133
0.94798,1.3574
0.94828,1.3736
0.94843,1.4074
0.94857,1.4555
0.94888,1.5789
0.94891,1.5918
0.94905,1.649
0.94914,1.6789
0.9492,1.6961
0.94926,1.7121
0.9498,1.6803
0.9499,1.6345
0.94995,1.6102
0.95011,1.5136
0.95013,1.5006
0.9504,1.2939
0.95045,1.2576
0.95047,1.2381
0.95093,0.88658
0.95096,0.87196
0.95123,0.72599
0.95125,0.72031
0.95171,0.6053
0.95179,0.59822
0.95191,0.59225
0.95202,0.59132
0.95207,0.59216
0.95275,0.66501
0.95336,0.84895
0.95375,1.0203
0.95431,1.2601
0.95502,1.3798
0.95528,1.3591
0.95535,1.3481
0.95536,1.3477
0.95538,1.3428
0.95547,1.3264
0.95551,1.3172
0.95567,1.2792
0.95568,1.2766
0.95575,1.2574
0.95618,1.1155
0.95632,1.0611
0.95636,1.048
0.95649,0.99312
0.95664,0.93021
0.95674,0.8875
0.95729,0.62986
0.95742,0.56815
0.95763,0.47817
0.95771,0.44624
0.95776,0.42823
0.95785,0.39966
0.95791,0.38287
0.95796,0.36756
0.95853,0.32625
0.95895,0.42321
0.95901,0.44394
0.95905,0.45809
0.95927,0.54262
0.95939,0.58993
0.95981,0.72875
0.95985,0.73881
0.95996,0.75838
0.96,0.76433
0.96003,0.76772
0.96009,0.77362
0.96014,0.7768
0.9602,0.77871
0.96068,0.74901
0.96078,0.74155
0.96088,0.73682
0.96139,0.82212
0.9615,0.86861
0.9621,1.2994
0.96236,1.4941
0.96245,1.5508
0.96287,1.6909
0.96291,1.6914
0.96307,1.6671
0.96314,1.6442
0.96324,1.5999
0.96338,1.5151
0.96372,1.2228
0.96382,1.1162
0.96425,0.63429
0.96426,0.6266
0.96447,0.38888
0.96462,0.23636
0.96468,0.17001
0.96485,0.023077
0.96497,-0.075266
0.96501,-0.10584
0.96521,-0.21862
0.96536,-0.27701
0.96622,-0.045383
0.96625,-0.024288
0.96637,0.063735
0.96647,0.14575
0.96781,0.59251
0.96834,0.26846
0.96841,0.21524
0.96842,0.21058
0.96845,0.18566
0.96851,0.14279
0.9687,0.01424
0.9687,0.013862
0.96928,-0.22609
0.96928,-0.22647
0.9695,-0.22902
0.96961,-0.21184
0.96961,-0.21161
0.96999,-0.071712
0.97007,-0.02833
0.97009,-0.019045
0.97027,0.088338
0.97066,0.31546
0.97076,0.36338
0.97087,0.41826
0.97106,0.49971
0.97117,0.54044
0.97134,0.59401
0.97144,0.62031
0.97158,0.65782
0.97201,0.79613
0.97212,0.84441
0.97227,0.92305
0.97241,1.0165
0.97253,1.1076
0.97265,1.2169
0.97348,2.0807
0.9735,2.1028
0.97388,2.3953
0.97415,2.4913
0.97419,2.497
0.97419,2.4976
0.97446,2.4802
0.97471,2.3881
0.97496,2.2552
0.97514,2.1397
0.97516,2.125
0.97552,1.8954
0.97607,1.6217
0.97614,1.5977
0.97679,1.4651
0.97688,1.4585
0.97708,1.4498
0.97716,1.4475
0.97716,1.4474
0.97754,1.429
0.9776,1.4224
0.97774,1.4021
0.97799,1.3432
0.97799,1.3415
0.97849,1.1255
0.97855,1.0921
0.97928,0.75102
0.97969,0.7588
0.9798,0.79544
0.97981,0.79816
0.97998,0.8858
0.98005,0.92641
0.98064,1.3874
0.98064,1.3885
0.98086,1.5359
0.98106,1.6314
0.98114,1.6556
0.98118,1.6658
0.9812,1.669
0.98123,1.6744
0.98159,1.6329
0.98176,1.5568
0.98178,1.5418
0.9819,1.4612
0.98192,1.4454
0.98201,1.3715
0.98209,1.3063
0.98282,0.51665
0.98334,0.044296
0.98336,0.035147
0.98341,0.0042168
0.98371,-0.11884
0.98372,-0.11992
0.98385,-0.13742
0.9839,-0.13906
0.984,-0.13383
0.98434,-0.048096
0.98434,-0.048084
0.98452,0.027644
0.98461,0.072538
0.98467,0.10162
0.98522,0.39493
0.98552,0.56015
0.98558,0.5953
0.98597,0.84236
0.98642,1.1571
0.98645,1.1778
0.98688,1.449
0.98689,1.4585
0.98703,1.52
0.98725,1.5822
0.98732,1.5919
0.98764,1.5601
0.9877,1.5424
0.98776,1.5182
0.98788,1.4615
0.98811,1.3261
0.98815,1.2975
0.98826,1.2206
0.98832,1.1791
0.98855,1.0197
0.98863,0.9681
0.9896,0.91702
0.9897,0.97088
0.98991,1.1227
0.99005,1.2325
0.9903,1.4331
0.99055,1.6243
0.99082,1.7855
0.99084,1.7969
0.99141,1.9333
0.99155,1.9263
0.99173,1.8966
0.99181,1.8775
0.99184,1.8697
0.99211,1.7758
0.99234,1.6809
0.99235,1.6736
0.99236,1.6683
0.99239,1.6549
0.9925,1.6049
0.99256,1.5785
0.99264,1.5396
0.99267,1.5261
0.99285,1.4423
0.99296,1.3937
0.99343,1.2033
0.99444,0.93824
0.99502,0.80258
0.99503,0.80159
0.99506,0.79425
0.99517,0.77265
0.99555,0.72781
0.99572,0.73146
0.99584,0.74584
0.99614,0.8287
0.99655,1.0426
0.99704,1.3919
0.99704,1.3939
0.99709,1.4295
0.99712,1.4536
0.99737,1.6313
0.99738,1.6401
0.99751,1.723
0.99768,1.8213
0.99785,1.9093
0.99801,1.9753
0.99921,1.7992
0.99933,1.7065
0.99973,1.336
0.99978,1.2904


==> data/mixedFreqModel.csv <==
x	y
0.005	2.3936
0.015	2.4418
0.025	2.4947
0.035	2.5509
0.045	2.6089
0.055	2.6668
0.065	2.7226
0.075	2.7741
0.085	2.8188
0.095	2.8546
0.105	2.8798
0.115	2.8929
0.125	2.8934
0.135	2.8813
0.145	2.8576
0.155	2.8241
0.165	2.7836
0.175	2.7393
0.185	2.6949
0.195	2.6542
0.205	2.6207
0.215	2.5977
0.225	2.5877
0.235	2.5919
0.245	2.6107
0.255	2.6431
0.265	2.6868
0.275	2.7385
0.285	2.7942
0.295	2.849
0.305	2.898
0.315	2.9363
0.325	2.9597
0.335	2.9646
0.345	2.9489
0.355	2.9114
0.365	2.8527
0.375	2.7747
0.385	2.6808
0.395	2.5757
0.405	2.4644
0.415	2.3535
0.425	2.249
0.435	2.1574
0.445	2.0843
0.455	2.0349
0.465	2.013
0.475	2.0214
0.485	2.0616
0.495	2.1334
0.505	2.2354
0.515	2.3645
0.525	2.5167
0.535	2.6866
0.545	2.868
0.555	3.0538
0.565	3.2369
0.575	3.4097
0.585	3.5651
0.595	3.6962
0.605	3.798
0.615	3.8654
0.625	3.8954
0.635	3.8868
0.645	3.84
0.655	3.7571
0.665	3.642
0.675	3.4998
0.685	3.3369
0.695	3.1603
0.705	2.977
0.715	2.7936
0.725	2.616
0.735	2.4488
0.745	2.2947
0.755	2.155
0.765	2.0289
0.775	1.9142
0.785	1.8075
0.795	1.7044
0.805	1.6011
0.815	1.4935
0.825	1.3792
0.835	1.2572
0.845	1.1284
0.855	0.9959
0.865	0.8646
0.875	0.7408
0.885	0.6317
0.895	0.5448
0.905	0.487
0.915	0.4637
0.925	0.4786
0.935	0.5328
0.945	0.6251
0.955	0.7517
0.965	0.9065
0.975	1.082
0.985	1.2697
0.995	1.4585


==> intro_fig_letmodel_data.txt <==
x	y
0	1.7544
0.0606	1.7592
0.1212	1.7598
0.1818	1.7557
0.2424	1.7464
0.3030	1.7314
0.3636	1.7106
0.4242	1.6838
0.4848	1.6510
0.5455	1.6126
0.6061	1.5689
0.6667	1.5205
0.7273	1.4682
0.7879	1.4129
0.8485	1.3557
0.9091	1.2976
0.9697	1.2398
1.0303	1.1836
1.0909	1.1302
1.1515	1.0806
1.2121	1.0358
1.2727	0.9967
1.3333	0.9641
1.3939	0.9384
1.4545	0.9200
1.5152	0.9090
1.5758	0.9053
1.6364	0.9088
1.6970	0.9190
1.7576	0.9353
1.8182	0.9573
1.8788	0.9841
1.9394	1.0151
2.0000	1.0494
2.0606	1.0865
2.1212	1.1257
2.1818	1.1664
2.2424	1.2081
2.3030	1.2505
2.3636	1.2932
2.4242	1.3363
2.4848	1.3795
2.5455	1.4231
2.6061	1.4670
2.6667	1.5115
2.7273	1.5569
2.7879	1.6033
2.8485	1.6510
2.9091	1.7001
2.9697	1.7509
3.0303	1.8033
3.0909	1.8573
3.1515	1.9128
3.2121	1.9694
3.2727	2.0268
3.3333	2.0844
3.3939	2.1415
3.4545	2.1975
3.5152	2.2514
3.5758	2.3023
3.6364	2.3494
3.6970	2.3916
3.7576	2.4281
3.8182	2.4581
3.8788	2.4807
3.9394	2.4955
4.0000	2.5019
4.0606	2.4998
4.1212	2.4890
4.1818	2.4698
4.2424	2.4424
4.3030	2.4075
4.3636	2.3657
4.4242	2.3179
4.4848	2.2651
4.5455	2.2084
4.6061	2.1489
4.6667	2.0877
4.7273	2.0261
4.7879	1.9650
4.8485	1.9054
4.9091	1.8483
4.9697	1.7943
5.0303	1.7441
5.0909	1.6981
5.1515	1.6566
5.2121	1.6197
5.2727	1.5876
5.3333	1.5601
5.3939	1.5370
5.4545	1.5180
5.5152	1.5029
5.5758	1.4911
5.6364	1.4824
5.6970	1.4763
5.7576	1.4724
5.8182	1.4703
5.8788	1.4697
5.9394	1.4702
6.0000	1.4715


==> learn_fig_data1.txt <==
x	y	a	b
0.005	4.1348	0.8903	2.0644
0.015	4.1853	0.8707	2.0888
0.025	4.126	0.8516	2.1153
0.035	4.0507	0.8332	2.1421
0.045	4.0185	0.8156	2.1662
0.055	3.9997	0.799	2.1842
0.065	3.8778	0.7834	2.1915
0.075	3.7221	0.7688	2.1831
0.085	3.5227	0.7554	2.1538
0.095	3.2087	0.7433	2.0991
0.105	2.893	0.7324	2.0155
0.115	2.5621	0.723	1.9015
0.125	2.0722	0.7151	1.7583
0.135	1.6762	0.7086	1.5904
0.145	1.314	0.7038	1.4053
0.155	0.9593	0.7006	1.214
0.165	0.7443	0.6991	1.0293
0.175	0.4867	0.6994	0.8656
0.185	0.4473	0.7014	0.7368
0.195	0.4409	0.7053	0.655
0.205	0.5314	0.7109	0.6288
0.215	0.6883	0.7184	0.6622
0.225	0.8833	0.7278	0.7541
0.235	1.1113	0.739	0.8984
0.245	1.3538	0.7521	1.0847
0.255	1.5574	0.7669	1.3002
0.265	1.745	0.7836	1.531
0.275	1.9029	0.802	1.7642
0.285	2.0515	0.8222	1.9896
0.295	2.1911	0.844	2.2007
0.305	2.3466	0.8674	2.3949
0.315	2.4948	0.8924	2.5732
0.325	2.6043	0.9189	2.7388
0.335	2.8235	0.9468	2.8957
0.345	2.9726	0.976	3.0473
0.355	3.1767	1.0065	3.1945
0.365	3.3508	1.0381	3.3356
0.375	3.4865	1.0708	3.4659
0.385	3.5776	1.1044	3.5784
0.395	3.6747	1.1387	3.6647
0.405	3.6974	1.174	3.7176
0.415	3.7145	1.2097	3.73
0.425	3.6854	1.246	3.6986
0.435	3.6262	1.2827	3.623
0.445	3.6105	1.3196	3.5062
0.455	3.6043	1.3567	3.354
0.465	3.5644	1.3938	3.174
0.475	3.5168	1.4309	2.9749
0.485	3.5258	1.4677	2.7652
0.495	3.4523	1.5043	2.5527
0.505	3.3185	1.5404	2.344
0.515	3.2338	1.576	2.1444
0.525	3.0682	1.6109	1.9579
0.535	2.8767	1.6452	1.7878
0.545	2.5975	1.6786	1.6368
0.555	2.3336	1.7111	1.5076
0.565	2.078	1.7426	1.4026
0.575	1.8166	1.773	1.3243
0.585	1.6	1.8023	1.2748
0.595	1.4069	1.8303	1.2554
0.605	1.3072	1.8571	1.2664
0.615	1.2521	1.8825	1.3067
0.625	1.3113	1.9065	1.3734
0.635	1.4088	1.9291	1.4623
0.645	1.4756	1.9503	1.5674
0.655	1.6714	1.97	1.6821
0.665	1.7971	1.9881	1.7992
0.675	1.963	2.0047	1.9119
0.685	2.0449	2.0198	2.0144
0.695	2.1255	2.0334	2.1022
0.705	2.1471	2.0454	2.1725
0.715	2.144	2.0559	2.2245
0.725	2.1058	2.0649	2.2594
0.735	2.0676	2.0724	2.2796
0.745	2.0018	2.0785	2.2888
0.755	1.9448	2.0831	2.2912
0.765	1.9232	2.0864	2.2909
0.775	1.9456	2.0883	2.2912
0.785	1.9372	2.0889	2.2943
0.795	1.9688	2.0883	2.3008
0.805	2.0009	2.0865	2.3095
0.815	2.0458	2.0836	2.3174
0.825	2.1055	2.0796	2.3205
0.835	2.1162	2.0745	2.3137
0.845	2.1371	2.0686	2.2921
0.855	2.1877	2.0617	2.2513
0.865	2.14	2.054	2.1888
0.875	2.127	2.0455	2.1045
0.885	1.9804	2.0364	2.0005
0.895	1.9369	2.0266	1.882
0.905	1.8024	2.0163	1.756
0.915	1.6877	2.0055	1.631
0.925	1.5231	1.9942	1.5158
0.935	1.4196	1.9826	1.4187
0.945	1.3218	1.9707	1.346
0.955	1.2846	1.9585	1.3018
0.965	1.2417	1.9461	1.2873
0.975	1.2217	1.9336	1.301
0.985	1.3042	1.9209	1.3391
0.995	1.2946	1.9084	1.3956


==> learn_fig_data2.txt <==
x	a	b
0.005	2.152344	3.832516
0.015	2.10942	3.847508
0.025	2.065036	3.859112
0.035	2.01998	3.863372
0.045	1.974156	3.85474
0.055	1.927372	3.827464
0.065	1.879824	3.773612
0.075	1.831316	3.68544
0.085	1.782048	3.555396
0.095	1.731728	3.376236
0.105	1.680452	3.142304
0.115	1.627932	2.849748
0.125	1.573972	2.49722
0.135	1.518276	2.104704
0.145	1.460556	1.886088
0.155	1.40032	1.829048
0.165	1.336296	1.7251
0.175	1.2678	1.579432
0.185	1.191988	1.41006
0.195	1.105924	1.229476
0.205	1.006076	1.03746
0.215	0.953012	0.939148
0.225	1.05512	1.224304
0.235	1.162752	1.492476
0.245	1.255624	1.739928
0.255	1.338436	1.963072
0.265	1.414132	2.15232
0.275	1.484668	2.296732
0.285	1.55132	2.3865
0.295	1.614672	2.466084
0.305	1.675508	2.755344
0.315	1.733828	3.013808
0.325	1.790316	3.199988
0.335	1.844676	3.32396
0.345	1.897396	3.3952
0.355	1.94828	3.448516
0.365	1.99752	3.623132
0.375	2.04492	3.799688
0.385	2.090672	3.885728
0.395	2.13438	3.925772
0.405	2.17654	4.175064
0.415	2.216552	4.400516
0.425	2.254812	4.565116
0.435	2.290924	4.666308
0.445	2.324688	4.70572
0.455	2.356496	4.687388
0.465	2.385756	4.618128
0.475	2.412664	4.506444
0.485	2.437116	4.361424
0.495	2.45882	4.191652
0.505	2.477868	4.004708
0.515	2.494064	3.806088
0.525	2.507404	3.600184
0.535	2.517792	3.389316
0.545	2.525124	3.175008
0.555	2.529204	2.958196
0.565	2.529932	2.738928
0.575	2.527208	2.516372
0.585	2.521228	2.287336
0.595	2.5114	2.041948
0.605	2.497628	1.743464
0.615	2.479908	1.690076
0.625	2.457848	2.034116
0.635	2.43086	2.268056
0.645	2.398552	2.44156
0.655	2.36004	2.56116
0.665	2.314048	2.620636
0.675	2.26048	2.60476
0.685	2.217564	2.476764
0.695	2.25292	2.535556
0.705	2.32274	2.912988
0.715	2.383612	3.19274
0.725	2.433184	3.406784
0.735	2.473024	3.568888
0.745	2.504408	3.688436
0.755	2.528216	3.772764
0.765	2.54504	3.828324
0.775	2.555172	3.860768
0.785	2.558908	3.873668
0.795	2.556348	3.868408
0.805	2.547296	3.843592
0.815	2.532048	3.795044
0.825	2.50982	3.716608
0.835	2.48022	3.600244
0.845	2.442764	3.43772
0.855	2.396468	3.220128
0.865	2.341336	2.935364
0.875	2.285404	2.553732
0.885	2.271208	2.354476
0.895	2.316092	2.470196
0.905	2.373608	2.444548
0.915	2.428076	2.334836
0.925	2.477732	2.159464
0.935	2.52356	1.919284
0.945	2.565952	1.665676
0.955	2.6053	1.851188
0.965	2.642096	2.048564
0.975	2.676636	2.22514
0.985	2.709212	2.393384
0.995	2.73944	2.556508
0.995	1.07736	0.234692
0.985	1.132588	0.284816
0.975	1.190564	0.37686
0.965	1.250104	0.526036
0.955	1.3117	0.752412
0.945	1.375448	1.026324
0.935	1.44164	0.918116
0.925	1.510668	0.872136
0.915	1.582924	0.927164
0.905	1.658992	1.067452
0.895	1.737108	1.293804
0.885	1.801592	1.646524
0.875	1.805596	1.655268
0.865	1.766664	1.442236
0.855	1.726932	1.282472
0.845	1.694436	1.14648
0.835	1.66878	1.027156
0.825	1.64938	0.924392
0.815	1.635152	0.839756
0.805	1.625704	0.775408
0.795	1.620252	0.733192
0.785	1.618892	0.714932
0.775	1.621428	0.721632
0.765	1.62776	0.753476
0.755	1.637984	0.809636
0.745	1.652592	0.889164
0.735	1.671776	0.990312
0.725	1.696616	1.112016
0.715	1.728188	1.25626
0.705	1.76806	1.432012
0.695	1.81388	1.668844
0.685	1.822036	1.552036
0.675	1.74892	1.21904
0.665	1.662152	0.977764
0.655	1.57996	0.80304
0.645	1.502048	0.69324
0.635	1.42734	0.656544
0.625	1.355152	0.712684
0.615	1.285092	0.923324
0.605	1.216572	0.789336
0.595	1.1492	0.468852
0.585	1.083372	0.262264
0.575	1.018792	0.132228
0.565	0.955268	0.066272
0.555	0.892996	0.057004
0.545	0.832076	0.098592
0.535	0.772608	0.186284
0.525	0.714396	0.315616
0.515	0.657936	0.482712
0.505	0.602932	0.683292
0.495	0.54978	0.913748
0.485	0.498284	1.168976
0.475	0.449136	1.443356
0.465	0.401844	1.729872
0.455	0.356904	2.020612
0.445	0.314512	2.30668
0.435	0.274476	2.579692
0.425	0.237188	2.832084
0.415	0.202848	3.059484
0.405	0.17146	3.260136
0.395	0.14302	3.403628
0.385	0.118128	3.271072
0.375	0.09668	3.132112
0.365	0.07868	3.048068
0.355	0.06472	2.940484
0.345	0.054604	2.6994
0.335	0.048924	2.46744
0.325	0.047484	2.277612
0.315	0.050972	2.132592
0.305	0.059292	2.034456
0.295	0.073328	1.935316
0.285	0.09308	1.5927
0.275	0.119332	1.231668
0.265	0.153068	0.90968
0.255	0.195364	0.637328
0.245	0.248576	0.429472
0.235	0.315248	0.304324
0.225	0.40048	0.283896
0.215	0.483788	0.385252
0.205	0.415724	0.22014
0.195	0.304676	0.080524
0.185	0.210812	0.06354
0.175	0.131	0.151768
0.165	0.061904	0.3335
0.155	0.00088	0.598952
0.145	-0.052956	0.924512
0.135	-0.101076	1.076096
0.125	-0.143772	1.01938
0.115	-0.181932	0.953252
0.105	-0.215652	0.888696
0.095	-0.245128	0.821964
0.085	-0.271248	0.752204
0.075	-0.293716	0.68076
0.065	-0.313024	0.609388
0.055	-0.329372	0.540936
0.045	-0.342956	0.47766
0.035	-0.35358	0.420828
0.025	-0.361836	0.371488
0.015	-0.36802	0.330092
0.005	-0.371744	0.296284

